Focused Quantization for Sparse CNNs

Deep convolutional neural networks (CNNs) are powerful tools for a wide range of vision tasks, but the enormous amount of memory and compute resources required by CNNs pose a challenge in deploying them on constrained devices. Existing compression techniques, while excelling at reducing model sizes, struggle to be computationally friendly. In this paper, we attend to the statistical properties of sparse CNNs and present focused quantization, a novel quantization strategy based on power-of-two values, which exploits the weight distributions after fine-grained pruning. The proposed method dynamically discovers the most effective numerical representation for weights in layers with varying sparsities, significantly reducing model sizes. Multiplications in quantized CNNs are replaced with much cheaper bit-shift operations for efficient inference. Coupled with lossless encoding, we built a compression pipeline that provides CNNs with high compression ratios (CR), low computation cost and minimal loss in accuracy. In ResNet-50, we achieved a 18.08x CR with only 0.24% loss in top-5 accuracy, outperforming existing compression methods. We fully compressed a ResNet-18 and found that it is not only higher in CR and top-5 accuracy, but also more hardware efficient as it requires fewer logic gates to implement when compared to other state-of-the-art quantization methods assuming the same throughput.

==> figures/sweep_train.yaml <==
- numsep: 9
  top1: [0.9036, 0.9012, 0.9024, 0.9007, 0.905, 0.9049, 0.9031, 0.9034, 0.905, 0.9026,
    0.9034, 0.9028, 0.9, 0.9036, 0.9057, 0.9028, 0.8996, 0.9034, 0.9008, 0.9011, 0.9031,
    0.9037, 0.9041, 0.9043, 0.9021, 0.9025, 0.9043, 0.9018, 0.9016, 0.9028, 0.9034,
    0.903, 0.9014, 0.9042, 0.9036, 0.9035, 0.9046, 0.9025, 0.8985, 0.9035, 0.9039,
    0.9035, 0.9009, 0.9032, 0.9052, 0.9038, 0.9029, 0.902, 0.9055, 0.9023, 0.9005,
    0.9041, 0.9027, 0.9012, 0.902, 0.9036, 0.9041, 0.9037, 0.9055, 0.9033, 0.9027,
    0.9003, 0.9021, 0.9021, 0.9047, 0.899, 0.9024, 0.9036, 0.9045, 0.9019, 0.9046,
    0.903, 0.9018, 0.9006, 0.903, 0.9061, 0.9045, 0.9014, 0.9014, 0.9009, 0.9023,
    0.9037, 0.9029, 0.9005, 0.9041, 0.9037, 0.9047, 0.9036, 0.9016, 0.9044, 0.9034,
    0.9026, 0.9026, 0.901, 0.9023, 0.9023, 0.9019, 0.9044, 0.9008, 0.9049]
  top5: [0.9971, 0.9967, 0.997, 0.997, 0.9971, 0.9966, 0.9971, 0.9967, 0.9968, 0.9964,
    0.9969, 0.9968, 0.9966, 0.9968, 0.9968, 0.9971, 0.9963, 0.997, 0.9969, 0.9971,
    0.9972, 0.9967, 0.9967, 0.9974, 0.9971, 0.9974, 0.9967, 0.9968, 0.9963, 0.9966,
    0.9968, 0.9971, 0.997, 0.9971, 0.9967, 0.997, 0.9971, 0.9968, 0.9966, 0.9969,
    0.9967, 0.9973, 0.997, 0.9968, 0.9972, 0.9964, 0.997, 0.9967, 0.9968, 0.997, 0.9969,
    0.9972, 0.9966, 0.9973, 0.9969, 0.9971, 0.9969, 0.9966, 0.9969, 0.997, 0.9971,
    0.9969, 0.997, 0.9969, 0.9971, 0.9969, 0.9971, 0.9976, 0.9967, 0.9968, 0.9969,
    0.9961, 0.9971, 0.997, 0.9971, 0.9969, 0.9965, 0.9971, 0.9969, 0.9966, 0.9966,
    0.9965, 0.9966, 0.9971, 0.997, 0.997, 0.9969, 0.9966, 0.9968, 0.9969, 0.9968,
    0.9968, 0.9969, 0.9969, 0.9973, 0.997, 0.9968, 0.9971, 0.9971, 0.997]
  width: [2.3215703368452294, 2.3213894865707076, 2.321971453479745, 2.321540195132809,
    2.3215463780481773, 2.32161593584607, 2.3214559529109167, 2.3215711097096503,
    2.321541740861651, 2.321588885591334, 2.321823836375328, 2.3214234926052333, 2.321490731809863,
    2.32151082628481, 2.321449769995548, 2.321514690606915, 2.3215711097096503, 2.322143029381214,
    2.3217697358658556, 2.3221020675668993, 2.32175041425533, 2.321688585101647, 2.321704815254489,
    2.321608980066281, 2.3215510152347036, 2.3215517880991245, 2.3215981599643865,
    2.321517009200178, 2.321568791116387, 2.321581156947124, 2.321486094623337, 2.321436631300391,
    2.3217681901370133, 2.3216684906267004, 2.3217473227976457, 2.3217194996784882,
    2.3217334112380668, 2.321618254439333, 2.3217983318494335, 2.321858615274274,
    2.3218168805955384, 2.3218168805955384, 2.321762007221645, 2.3215973870999655,
    2.3217001780679625, 2.3216970866102784, 2.321685493643963, 2.3217650986793292,
    2.321561835336598, 2.3218168805955384, 2.3218284735618537, 2.3217017237968047,
    2.3217960132561704, 2.3218431579858536, 2.321850886630064, 2.321833883612801,
    2.321850886630064, 2.3218694353761684, 2.3216986323391207, 2.3222156786367907,
    2.3218222906464856, 2.3217797831033287, 2.321738821289014, 2.3217890574763813,
    2.32183311074838, 2.321636803185438, 2.3218253821041697, 2.3218153348666966, 2.321888756986694,
    2.321760461492803, 2.321707133847752, 2.3217759187812237, 2.321878709749221, 2.321683947915121,
    2.3215680182519662, 2.3217720544591187, 2.3217210454073305, 2.321682402186279,
    2.3217024966612256, 2.3217365026957513, 2.3217766916456446, 2.321687039372805,
    2.321744231339961, 2.3217960132561704, 2.3217689630014346, 2.321880255478063,
    2.321831565019538, 2.321666944897858, 2.321850886630064, 2.3218037419003807, 2.3218191991888015,
    2.321775145916803, 2.32178055596775, 2.321826927833012, 2.321775145916803, 2.3218655710540634,
    2.321760461492803, 2.321676219270911, 2.3215587438789136, 2.321799104713855]
  wsep: 1.0
- numsep: 9
  top1: [0.9032, 0.9037, 0.9041, 0.9023, 0.9018, 0.8971, 0.9031, 0.902, 0.9042, 0.8988,
    0.9041, 0.9017, 0.9025, 0.9036, 0.9006, 0.9012, 0.904, 0.9044, 0.9001, 0.9049,
    0.9032, 0.9023, 0.9034, 0.9023, 0.9022, 0.9025, 0.9045, 0.9011, 0.9047, 0.9041,
    0.9041, 0.9024, 0.9028, 0.9039, 0.9012, 0.9034, 0.9026, 0.9021, 0.9031, 0.9015,
    0.9015, 0.902, 0.9032, 0.9019, 0.8993, 0.9029, 0.9023, 0.903, 0.9049, 0.9028,
    0.9059, 0.9011, 0.9049, 0.9053, 0.9046, 0.9002, 0.9047, 0.9049, 0.9047, 0.9021,
    0.9031, 0.9042, 0.9053, 0.9013, 0.9049, 0.9022, 0.904, 0.8982, 0.9024, 0.9037,
    0.9032, 0.9058, 0.9052, 0.9042, 0.9013, 0.9038, 0.9035, 0.9009, 0.9039, 0.9064,
    0.902, 0.901, 0.9053, 0.9031, 0.9027, 0.9029, 0.9019, 0.9031, 0.9009, 0.9035,
    0.904, 0.9035, 0.9029, 0.9033, 0.9044, 0.9058, 0.9038, 0.9051, 0.9012, 0.9031]
  top5: [0.9963, 0.9966, 0.9967, 0.997, 0.9967, 0.9968, 0.9975, 0.9966, 0.997, 0.9967,
    0.9969, 0.9968, 0.9967, 0.997, 0.9971, 0.9973, 0.9969, 0.9969, 0.9972, 0.997,
    0.9966, 0.9972, 0.9971, 0.9964, 0.9971, 0.9968, 0.997, 0.9967, 0.9972, 0.9966,
    0.9968, 0.9973, 0.997, 0.9966, 0.9964, 0.9967, 0.997, 0.9967, 0.9969, 0.997, 0.9969,
    0.9968, 0.997, 0.9967, 0.9968, 0.9969, 0.9969, 0.997, 0.9974, 0.9967, 0.9967,
    0.9968, 0.9969, 0.9971, 0.9966, 0.9969, 0.9969, 0.9973, 0.9973, 0.997, 0.9973,
    0.9972, 0.9965, 0.9967, 0.9967, 0.9974, 0.9973, 0.9969, 0.997, 0.9972, 0.997,
    0.9973, 0.9971, 0.9972, 0.9973, 0.997, 0.9966, 0.9971, 0.9966, 0.9971, 0.9968,
    0.9968, 0.9971, 0.9966, 0.9967, 0.9969, 0.9966, 0.9971, 0.9969, 0.9969, 0.9974,
    0.9969, 0.9971, 0.9969, 0.9966, 0.997, 0.9971, 0.9968, 0.9967, 0.9967]
  width: [2.3217952403917494, 2.3219598605134295, 2.3218562966810112, 2.321704815254489,
    2.322272097739526, 2.321775145916803, 2.321663080575753, 2.3217759187812237, 2.3217882846119604,
    2.3217681901370133, 2.32173572983133, 2.321731092644804, 2.32175814289954, 2.321758915763961,
    2.321731092644804, 2.321775145916803, 2.3217264554582777, 2.3217720544591187,
    2.321663853440174, 2.3217024966612256, 2.3217480956620666, 2.3222071771281594,
    2.3216445318296484, 2.321809151951328, 2.321687039372805, 2.3216947680170152,
    2.3217736001879605, 2.321782101696592, 2.3217936946629076, 2.321785193154276,
    2.321734184102488, 2.3216777649997526, 2.3222102685858435, 2.3218246092397488,
    2.3217303197803827, 2.3221878555176336, 2.3218964856309046, 2.3217635529504874,
    2.3217967861205917, 2.3216684906267004, 2.321706360983331, 2.3217225911361727,
    2.32178055596775, 2.321880255478063, 2.3217890574763813, 2.321762007221645, 2.3217550514418557,
    2.3218385207993273, 2.321851659494485, 2.321789830340802, 2.321882574071326, 2.3217921489340654,
    2.321756597170698, 2.321639894643122, 2.3218717539694316, 2.3217736001879605,
    2.321782874561013, 2.3216909036949103, 2.3217202725429096, 2.3217612343572243,
    2.3217225911361727, 2.3218617067319585, 2.3216901308304894, 2.321710998169857,
    2.3217697358658556, 2.321925081614483, 2.321741139882277, 2.32197531780185, 2.321687812237226,
    2.3218895298511155, 2.3216568976603846, 2.32172800118712, 2.3217705087302765,
    2.321691676559331, 2.321629847405649, 2.321676219270911, 2.321775145916803, 2.3217017237968047,
    2.32188566552901, 2.3217944675273285, 2.3216909036949103, 2.321860933867537, 2.3218176534599593,
    2.3216947680170152, 2.321659989118069, 2.3218346564772223, 2.321782101696592,
    2.3219111700549044, 2.321731865509225, 2.3219119429193253, 2.3218562966810112,
    2.3217998775782758, 2.321688585101647, 2.321734184102488, 2.3217457770688035,
    2.3217697358658556, 2.321659989118069, 2.321814562002275, 2.321762780086066, 2.321786738883118]
  wsep: 1.1
- numsep: 9
  top1: [0.9041, 0.9046, 0.9032, 0.9019, 0.9041, 0.9022, 0.9037, 0.9023, 0.9037, 0.9032,
    0.9038, 0.9024, 0.9012, 0.9023, 0.9025, 0.9, 0.9032, 0.9049, 0.9001, 0.9018, 0.8981,
    0.8967, 0.8989, 0.9021, 0.9029, 0.9051, 0.902, 0.9023, 0.902, 0.901, 0.8995, 0.9031,
    0.9036, 0.9029, 0.9028, 0.9031, 0.902, 0.8996, 0.9006, 0.9046, 0.9044, 0.9032,
    0.9053, 0.903, 0.9019, 0.9053, 0.9011, 0.9038, 0.9049, 0.899, 0.9031, 0.9049,
    0.9019, 0.9018, 0.9019, 0.9038, 0.8997, 0.9017, 0.903, 0.9028, 0.9017, 0.9048,
    0.9008, 0.9033, 0.9034, 0.9047, 0.9035, 0.9026, 0.9028, 0.9024, 0.9018, 0.9036,
    0.9039, 0.9, 0.9022, 0.9025, 0.9031, 0.9037, 0.9053, 0.8985, 0.9028, 0.9047, 0.9043,
    0.9034, 0.9021, 0.9036, 0.9027, 0.9035, 0.9044, 0.8999, 0.9027, 0.9014, 0.9037,
    0.9034, 0.9004, 0.9043, 0.903, 0.903, 0.9018, 0.9014]
  top5: [0.9969, 0.9972, 0.9972, 0.9968, 0.9968, 0.9967, 0.9972, 0.997, 0.9969, 0.997,
    0.9968, 0.9972, 0.9971, 0.997, 0.9966, 0.9967, 0.9974, 0.9973, 0.9962, 0.9964,
    0.9974, 0.9967, 0.9968, 0.9966, 0.997, 0.9968, 0.9968, 0.997, 0.9966, 0.997, 0.997,
    0.9969, 0.9973, 0.997, 0.997, 0.9973, 0.9968, 0.9963, 0.9967, 0.997, 0.9969, 0.9966,
    0.997, 0.997, 0.9974, 0.9967, 0.9972, 0.9967, 0.9969, 0.9973, 0.9973, 0.9969,
    0.9969, 0.9968, 0.9969, 0.9966, 0.9971, 0.9968, 0.9969, 0.9971, 0.9976, 0.9968,
    0.9966, 0.9968, 0.9972, 0.9967, 0.9974, 0.9968, 0.9968, 0.9973, 0.9968, 0.9971,
    0.9968, 0.9967, 0.9973, 0.9973, 0.9973, 0.9972, 0.9971, 0.9969, 0.997, 0.9971,
    0.9967, 0.9968, 0.9968, 0.997, 0.9971, 0.9967, 0.9974, 0.9969, 0.9969, 0.9964,
    0.9975, 0.9969, 0.9964, 0.9969, 0.9972, 0.9968, 0.997, 0.9972]
  width: [2.3217952403917494, 2.321783647425434, 2.3217983318494335, 2.3219181258346935,
    2.3216661720334373, 2.321744231339961, 2.321775145916803, 2.3217024966612256,
    2.321691676559331, 2.3217519599841716, 2.3221020675668993, 2.321710225305436,
    2.321658443389227, 2.3218014233071176, 2.3218284735618537, 2.3217705087302765,
    2.3218663439184843, 2.3217334112380668, 2.321731865509225, 2.321812243409012,
    2.32175814289954, 2.3217960132561704, 2.3218748454271156, 2.3216507147450165,
    2.321729546915962, 2.3217720544591187, 2.3217426856111194, 2.321714089627541,
    2.3217882846119604, 2.3218191991888015, 2.321725682593857, 2.3216491690161747,
    2.3217728273235396, 2.3217148624919624, 2.321864025325221, 2.3217766916456446,
    2.321687812237226, 2.3216352574565957, 2.321731092644804, 2.321636030321017, 2.3218161077311175,
    2.3218261549685906, 2.3218284735618537, 2.3217465499332244, 2.3218879841222733,
    2.3217086795765938, 2.3217967861205917, 2.321700950932384, 2.32180296903596, 2.3217032695256465,
    2.321683947915121, 2.3217334112380668, 2.3223563399614187, 2.3217790102389078,
    2.3216731278132263, 2.321758915763961, 2.3218014233071176, 2.321806060493644,
    2.321760461492803, 2.321802196171539, 2.321716408220804, 2.3216514876094374, 2.321804514764802,
    2.3218006504426967, 2.321732638373646, 2.321854750952169, 2.3218014233071176,
    2.321666944897858, 2.32176587154375, 2.3218926213087996, 2.3218431579858536, 2.3218176534599593,
    2.321589658455755, 2.3217426856111194, 2.321806060493644, 2.3216994052035416,
    2.321943630360588, 2.3217233640005936, 2.321946721818272, 2.3218910755799573,
    2.321956769055745, 2.3217225911361727, 2.321830019290696, 2.321710998169857, 2.321706360983331,
    2.3216955408814366, 2.321805287629223, 2.321680083593016, 2.3217395941534353,
    2.3217998775782758, 2.3217156353563833, 2.3217156353563833, 2.321659216253648,
    2.3217426856111194, 2.3217241368650146, 2.3217736001879605, 2.321707133847752,
    2.3217736001879605, 2.321783647425434, 2.3217882846119604]
  wsep: 1.2
- numsep: 9
  top1: [0.9036, 0.9046, 0.9023, 0.903, 0.8929, 0.904, 0.901, 0.902, 0.9022, 0.9014,
    0.9034, 0.8983, 0.9031, 0.9019, 0.9023, 0.9017, 0.9033, 0.9051, 0.903, 0.9038,
    0.9052, 0.9043, 0.903, 0.9018, 0.9033, 0.9029, 0.9026, 0.9021, 0.903, 0.8964,
    0.9024, 0.9051, 0.9038, 0.8998, 0.9022, 0.9004, 0.9009, 0.8982, 0.9032, 0.8962,
    0.9038, 0.9047, 0.9038, 0.9037, 0.9034, 0.9029, 0.9046, 0.9032, 0.9024, 0.9047,
    0.9047, 0.9042, 0.9028, 0.9031, 0.905, 0.9036, 0.9063, 0.9044, 0.9048, 0.9023,
    0.904, 0.9011, 0.9033, 0.8986, 0.9033, 0.9033, 0.904, 0.9014, 0.903, 0.9017, 0.9023,
    0.8979, 0.9035, 0.9032, 0.9014, 0.9051, 0.9029, 0.9057, 0.8995, 0.9052, 0.9012,
    0.9044, 0.9002, 0.9013, 0.9038, 0.9042, 0.9051, 0.9019, 0.9023, 0.9047, 0.903,
    0.9014, 0.9, 0.9045, 0.905, 0.9018, 0.9033, 0.9028, 0.9034, 0.9022]
  top5: [0.9961, 0.9969, 0.9971, 0.9971, 0.9965, 0.9969, 0.997, 0.9967, 0.997, 0.997,
    0.9967, 0.996, 0.9968, 0.9973, 0.9973, 0.9968, 0.9971, 0.9971, 0.9964, 0.9968,
    0.9969, 0.9974, 0.9973, 0.9969, 0.9968, 0.9973, 0.9967, 0.9962, 0.997, 0.9973,
    0.9969, 0.9972, 0.9976, 0.9962, 0.9969, 0.9974, 0.9968, 0.997, 0.9968, 0.9974,
    0.9964, 0.997, 0.9971, 0.9967, 0.9972, 0.9969, 0.9968, 0.9969, 0.9969, 0.9968,
    0.9971, 0.9971, 0.9967, 0.9965, 0.9969, 0.9971, 0.9966, 0.9965, 0.9968, 0.9964,
    0.9973, 0.9974, 0.9968, 0.9976, 0.9968, 0.9966, 0.9966, 0.9965, 0.9968, 0.9969,
    0.9967, 0.9966, 0.9967, 0.9973, 0.9966, 0.9971, 0.9969, 0.9968, 0.997, 0.9969,
    0.997, 0.997, 0.997, 0.9968, 0.9964, 0.9968, 0.9968, 0.997, 0.9974, 0.9971, 0.9969,
    0.9972, 0.9969, 0.997, 0.9969, 0.9968, 0.9971, 0.9969, 0.9971, 0.9967]
  width: [2.321756597170698, 2.3216986323391207, 2.3217550514418557, 2.321683947915121,
    2.321615162981649, 2.3217519599841716, 2.3216313931344907, 2.3222813721125783,
    2.321782874561013, 2.3217921489340654, 2.3217171810852255, 2.3217519599841716,
    2.3217179539496464, 2.3215803840827025, 2.321642986100806, 2.32164607755849, 2.3216568976603846,
    2.321950586140377, 2.3217403670178562, 2.321685493643963, 2.321614390117228, 2.321714089627541,
    2.321832337883959, 2.3217882846119604, 2.3216321659989116, 2.3217643258149083,
    2.3218447037146954, 2.3217635529504874, 2.321762007221645, 2.3216754464064895,
    2.321777464510066, 2.3216754464064895, 2.3218694353761684, 2.321741139882277,
    2.32183311074838, 2.3219196715635357, 2.3218246092397488, 2.3218903027155364,
    2.3217218182717514, 2.3218655710540634, 2.321781328832171, 2.3222504575357372,
    2.3218779368847997, 2.3216932222881734, 2.3217913760696445, 2.3216994052035416,
    2.3217156353563833, 2.3218423851214323, 2.3217643258149083, 2.321839293663748,
    2.321807606222486, 2.3217550514418557, 2.3216692634911213, 2.3222821449769997,
    2.321676219270911, 2.3218431579858536, 2.321682402186279, 2.321744231339961, 2.3217233640005936,
    2.321790603205223, 2.321927400207746, 2.321980727852797, 2.3217921489340654, 2.3217419127466985,
    2.3218137891378543, 2.321876391155958, 2.3216290745412276, 2.3217766916456446,
    2.321805287629223, 2.3218995770885886, 2.321762780086066, 2.322195584161844, 2.3218284735618537,
    2.3216167087104913, 2.321839293663748, 2.3217960132561704, 2.321758915763961,
    2.3217936946629076, 2.321729546915962, 2.3219428574961665, 2.32183311074838, 2.321741139882277,
    2.3217720544591187, 2.3217666444081715, 2.3216653991690164, 2.3217975589850126,
    2.3217055881189097, 2.322149212296582, 2.321691676559331, 2.3220394655487957,
    2.3218161077311175, 2.3217983318494335, 2.321881028342484, 2.321901122817431,
    2.3216568976603846, 2.3217705087302765, 2.321752732848593, 2.3217666444081715,
    2.321737275560172, 2.321738048424593]
  wsep: 1.3
- numsep: 9
  top1: [0.9035, 0.9033, 0.8996, 0.897, 0.9035, 0.9011, 0.8957, 0.9029, 0.9036, 0.9019,
    0.9011, 0.9011, 0.9022, 0.903, 0.9007, 0.9002, 0.9022, 0.9018, 0.9033, 0.9044,
    0.9024, 0.9052, 0.9025, 0.9016, 0.9017, 0.9031, 0.9008, 0.9018, 0.9021, 0.9052,
    0.902, 0.9027, 0.9034, 0.9017, 0.9037, 0.9048, 0.9042, 0.9039, 0.9018, 0.9048,
    0.9027, 0.9032, 0.9032, 0.9017, 0.9043, 0.9038, 0.901, 0.9065, 0.9044, 0.9021,
    0.9029, 0.9027, 0.9029, 0.9011, 0.9014, 0.9032, 0.9013, 0.9022, 0.9034, 0.9, 0.9032,
    0.9036, 0.9031, 0.9053, 0.9016, 0.9004, 0.9028, 0.9049, 0.9022, 0.9009, 0.9014,
    0.9026, 0.9035, 0.9031, 0.9057, 0.9035, 0.9021, 0.903, 0.9013, 0.9037, 0.9035,
    0.8984, 0.9021, 0.9033, 0.9016, 0.9053, 0.9008, 0.9024, 0.8991, 0.9052, 0.9034,
    0.8999, 0.9013, 0.9013, 0.9034, 0.8986, 0.8976, 0.9053, 0.9022, 0.9025]
  top5: [0.997, 0.9965, 0.9966, 0.9965, 0.997, 0.9968, 0.997, 0.9968, 0.9972, 0.9965,
    0.9965, 0.9968, 0.9964, 0.9966, 0.9968, 0.9971, 0.9969, 0.9971, 0.9968, 0.9972,
    0.9969, 0.9971, 0.9967, 0.9968, 0.997, 0.9971, 0.9966, 0.9974, 0.9962, 0.9973,
    0.9968, 0.9968, 0.9968, 0.9975, 0.9975, 0.9968, 0.9967, 0.9972, 0.9968, 0.9969,
    0.9966, 0.9963, 0.9968, 0.9969, 0.9971, 0.9966, 0.9973, 0.9966, 0.9969, 0.9972,
    0.9966, 0.997, 0.9965, 0.997, 0.9971, 0.9969, 0.9969, 0.997, 0.9975, 0.9965, 0.9971,
    0.9972, 0.9967, 0.9966, 0.9972, 0.997, 0.9965, 0.9972, 0.9968, 0.9966, 0.9972,
    0.9966, 0.9975, 0.9967, 0.9972, 0.9968, 0.9968, 0.997, 0.9968, 0.9973, 0.9965,
    0.9968, 0.9968, 0.9972, 0.9968, 0.9971, 0.9973, 0.9967, 0.9963, 0.997, 0.9974,
    0.9967, 0.9967, 0.9972, 0.9966, 0.9967, 0.9968, 0.997, 0.9966, 0.9968]
  width: [2.3217473227976457, 2.321789830340802, 2.3218222906464856, 2.321691676559331,
    2.3217542785774348, 2.3216909036949103, 2.321680083593016, 2.3217426856111194,
    2.3217365026957513, 2.3217117710342783, 2.3217666444081715, 2.321562608201019,
    2.321852432358906, 2.3217202725429096, 2.321612844388386, 2.321852432358906, 2.321799104713855,
    2.3218246092397488, 2.321759688628382, 2.32163062027007, 2.3217967861205917, 2.3217936946629076,
    2.321755824306277, 2.3218037419003807, 2.321729546915962, 2.3217001780679625,
    2.3217519599841716, 2.3216955408814366, 2.321732638373646, 2.3217241368650146,
    2.3217936946629076, 2.3218895298511155, 2.3217635529504874, 2.321710225305436,
    2.321782101696592, 2.321760461492803, 2.3216352574565957, 2.321831565019538, 2.3217728273235396,
    2.3217403670178562, 2.3217635529504874, 2.3217550514418557, 2.3215293750309147,
    2.3218230635109065, 2.3218014233071176, 2.321760461492803, 2.3217728273235396,
    2.3216970866102784, 2.3218014233071176, 2.321777464510066, 2.321802196171539,
    2.3217952403917494, 2.3218593881386953, 2.321836202206064, 2.321615162981649,
    2.321882574071326, 2.32180296903596, 2.3218246092397488, 2.322247366078053, 2.321666944897858,
    2.3217086795765938, 2.3218037419003807, 2.3218663439184843, 2.3218532052233267,
    2.3217689630014346, 2.3218261549685906, 2.321860161003116, 2.321762780086066,
    2.3217542785774348, 2.3218261549685906, 2.321734184102488, 2.321781328832171,
    2.321848568036801, 2.321784420289855, 2.321836202206064, 2.3217148624919624, 2.3218647981896425,
    2.321716408220804, 2.321704815254489, 2.321704815254489, 2.321878709749221, 2.3218284735618537,
    2.321778237374487, 2.3217998775782758, 2.3219335831231143, 2.3218014233071176,
    2.3217241368650146, 2.321757370035119, 2.321734956966909, 2.3218099248157493,
    2.3218686625117475, 2.32185552381659, 2.321728774051541, 2.321851659494485, 2.3218099248157493,
    2.321835429341643, 2.321762007221645, 2.3217187268140673, 2.3218477951723795,
    2.3218284735618537]
  wsep: 1.4
- numsep: 8
  top1: [0.9083, 0.91, 0.9093, 0.9085, 0.9064, 0.9063, 0.9071, 0.9069, 0.9087, 0.9093,
    0.9086, 0.9076, 0.9093, 0.9083, 0.9078, 0.9088, 0.9106, 0.9071, 0.9083, 0.9057,
    0.9048, 0.9086, 0.9073, 0.9095, 0.9065, 0.909, 0.9093, 0.9101, 0.9075, 0.9081,
    0.909, 0.909, 0.9089, 0.908, 0.9094, 0.9075, 0.9079, 0.9077, 0.9082, 0.9085, 0.9094,
    0.9085, 0.9063, 0.9087, 0.9089, 0.9098, 0.9085, 0.9087, 0.9084, 0.9079, 0.9077,
    0.9101, 0.9084, 0.91, 0.9082, 0.9083, 0.9078, 0.9076, 0.9071, 0.9079, 0.9086,
    0.907, 0.9081, 0.9088, 0.9053, 0.9117, 0.9095, 0.9102, 0.9092, 0.9095, 0.9096,
    0.9084, 0.909, 0.9085, 0.9099, 0.9059, 0.9088, 0.9091, 0.9111, 0.909, 0.9078,
    0.9065, 0.9071, 0.909, 0.9092, 0.9091, 0.9086, 0.9087, 0.91, 0.909, 0.9068, 0.9086,
    0.9112, 0.9084, 0.9079, 0.9074, 0.9097, 0.9071, 0.9093, 0.9097]
  top5: [0.9974, 0.997, 0.9969, 0.9973, 0.9972, 0.9969, 0.9975, 0.9973, 0.9971, 0.997,
    0.9969, 0.9972, 0.9977, 0.9972, 0.9978, 0.997, 0.9973, 0.9973, 0.9974, 0.997,
    0.997, 0.9971, 0.9966, 0.9967, 0.9974, 0.9971, 0.9972, 0.9974, 0.9973, 0.9972,
    0.9973, 0.9974, 0.9976, 0.9974, 0.9969, 0.9973, 0.997, 0.9973, 0.9972, 0.997,
    0.9976, 0.9974, 0.9971, 0.9972, 0.9976, 0.9971, 0.997, 0.9971, 0.9968, 0.9969,
    0.9974, 0.9971, 0.9973, 0.9975, 0.9974, 0.9975, 0.9969, 0.997, 0.9972, 0.9974,
    0.9969, 0.9969, 0.9976, 0.9977, 0.9966, 0.9969, 0.9977, 0.997, 0.9975, 0.9972,
    0.9975, 0.9973, 0.9974, 0.9977, 0.9978, 0.9961, 0.9973, 0.9973, 0.997, 0.9971,
    0.9971, 0.9975, 0.9971, 0.9971, 0.9973, 0.9971, 0.9973, 0.9973, 0.9972, 0.9978,
    0.9976, 0.9975, 0.9967, 0.9968, 0.9976, 0.9973, 0.9973, 0.9977, 0.9972, 0.9971]
  width: [2.3384149169016175, 2.3383654535786715, 2.3386050415491915, 2.3383755008161446,
    2.338377046544987, 2.338376273680566, 2.338405642528565, 2.338358497798882, 2.3385115249542463,
    2.3385540324974032, 2.3383631349854084, 2.338552486768561, 2.338398686748776,
    2.3385285279715093, 2.3383206274422514, 2.3385316194291934, 2.3383708636296188,
    2.3384411942919323, 2.3384404214275114, 2.3385138435475095, 2.3385354837512984,
    2.3384620616313003, 2.338404096799723, 2.33837936513825, 2.338530073700351, 2.338403323935302,
    2.338360816392145, 2.3383894123757236, 2.338410279715091, 2.338378592273829, 2.338427282732354,
    2.3383623621209875, 2.3383925038334077, 2.338373182222882, 2.3385122978186677,
    2.3384852475639315, 2.3383600435277243, 2.3384736545976157, 2.338523117920562,
    2.3384411942919323, 2.338444285749617, 2.3384419671563537, 2.3383700907651974,
    2.3385378023445615, 2.3384458314784586, 2.338914187317604, 2.338406415392986,
    2.3383159902557256, 2.338450468664985, 2.3383430405104617, 2.338570262650245,
    2.338360816392145, 2.3383847751891973, 2.338530846564772, 2.338450468664985, 2.338424964139091,
    2.3384141440371966, 2.3384674716822476, 2.3384620616313003, 2.338377046544987,
    2.3384419671563537, 2.3384357842409855, 2.338471336004353, 2.338475973190879,
    2.3385122978186677, 2.33834922342583, 2.338401005342039, 2.338346131968146, 2.3383878666468814,
    2.338524663649404, 2.3383994596131967, 2.3383484505614085, 2.338306715882673,
    2.338357724934461, 2.338471336004353, 2.3384860204283524, 2.3384388756986696,
    2.3384628344957212, 2.3383360847306722, 2.3383917309689863, 2.3384906576148787,
    2.338426509867933, 2.3385903571251916, 2.3383569520700402, 2.3383716364940397,
    2.338429601325617, 2.3383816837315132, 2.3383144445268833, 2.3383376304595145,
    2.338479064648563, 2.338427282732354, 2.3384450586140377, 2.3384125983083544,
    2.338398686748776, 2.3383994596131967, 2.3384636073601426, 2.3383476776969876,
    2.338505342038878, 2.3384605159024585, 2.3384149169016175]
  wsep: 1.5
- numsep: 8
  top1: [0.9081, 0.907, 0.908, 0.908, 0.9085, 0.9084, 0.9049, 0.9095, 0.9075, 0.9094,
    0.9068, 0.9092, 0.9094, 0.906, 0.9092, 0.9089, 0.9077, 0.9094, 0.9099, 0.9084,
    0.9074, 0.9066, 0.9076, 0.9099, 0.9082, 0.9091, 0.9087, 0.9092, 0.9084, 0.9087,
    0.91, 0.9079, 0.9086, 0.9092, 0.91, 0.9092, 0.9091, 0.909, 0.9069, 0.9091, 0.908,
    0.9101, 0.9084, 0.909, 0.9084, 0.9072, 0.9086, 0.9085, 0.9091, 0.9087, 0.9101,
    0.909, 0.9081, 0.9089, 0.9071, 0.9077, 0.9089, 0.908, 0.9094, 0.9091, 0.9097,
    0.9084, 0.9104, 0.9092, 0.907, 0.9095, 0.9098, 0.9097, 0.9067, 0.9106, 0.9107,
    0.9082, 0.9075, 0.9093, 0.9109, 0.9093, 0.9079, 0.9085, 0.9106, 0.9089, 0.9103,
    0.9085, 0.9082, 0.907, 0.9081, 0.9095, 0.9099, 0.9098, 0.9087, 0.9093, 0.9101,
    0.9091, 0.9109, 0.9099, 0.9107, 0.91, 0.9097, 0.9083, 0.9091, 0.9082]
  top5: [0.9974, 0.9974, 0.9972, 0.9971, 0.9974, 0.9973, 0.9973, 0.997, 0.997, 0.9972,
    0.9972, 0.9975, 0.9974, 0.9966, 0.997, 0.997, 0.9969, 0.9973, 0.9975, 0.9976,
    0.9973, 0.9975, 0.9971, 0.9972, 0.9973, 0.9967, 0.9969, 0.9973, 0.9973, 0.9969,
    0.997, 0.9974, 0.9971, 0.9973, 0.997, 0.9971, 0.9973, 0.9974, 0.997, 0.9969, 0.9969,
    0.997, 0.9974, 0.997, 0.9974, 0.997, 0.9972, 0.9974, 0.9966, 0.9971, 0.9972, 0.9972,
    0.9973, 0.9978, 0.9974, 0.9973, 0.9979, 0.9967, 0.9971, 0.9972, 0.9971, 0.9968,
    0.9977, 0.9973, 0.9972, 0.9973, 0.9977, 0.9972, 0.9972, 0.9969, 0.9973, 0.9967,
    0.9973, 0.9972, 0.9974, 0.9969, 0.997, 0.997, 0.9974, 0.9972, 0.9972, 0.997, 0.9973,
    0.9974, 0.9969, 0.9972, 0.9975, 0.9971, 0.9973, 0.9975, 0.9973, 0.9971, 0.9972,
    0.9971, 0.9971, 0.9973, 0.9972, 0.9966, 0.9973, 0.997]
  width: [2.338456651580353, 2.3384976133946678, 2.3385849470742444, 2.3383639078498293,
    2.3384829289706683, 2.338530073700351, 2.3382688455260423, 2.3388515852995004,
    2.3385122978186677, 2.338509206360983, 2.3384906576148787, 2.338452787258248,
    2.3384581973091954, 2.3384141440371966, 2.338423418410249, 2.3384334656477224,
    2.33837936513825, 2.3383414947816195, 2.338449695800564, 2.3383677721719347, 2.338479064648563,
    2.3384411942919323, 2.3385393480734034, 2.3384837018350892, 2.3383360847306722,
    2.3384551058515113, 2.3383917309689863, 2.3383229460355146, 2.338380910867092,
    2.3384118254439334, 2.3385285279715093, 2.3384365571054064, 2.3383955952910918,
    2.3383847751891973, 2.3385625340060345, 2.3383639078498293, 2.3385432123955088,
    2.3384682445466685, 2.3384682445466685, 2.3384945219369837, 2.33837936513825,
    2.338407961121828, 2.338303624424989, 2.338377819409408, 2.3384589701736163, 2.3384636073601426,
    2.338428055596775, 2.3383422676460404, 2.338427282732354, 2.338471336004353, 2.338478291784142,
    2.3384883390216156, 2.3382433410001484, 2.338546303853193, 2.338426509867933,
    2.3383940495622495, 2.3384411942919323, 2.338450468664985, 2.3383886395113023,
    2.338423418410249, 2.338428828461196, 2.338404869664144, 2.338380138002671, 2.3384736545976157,
    2.3383445862393035, 2.3383878666468814, 2.338410279715091, 2.338380910867092,
    2.338422645545828, 2.338315217391304, 2.3382951229163575, 2.3384141440371966,
    2.3383600435277243, 2.3383917309689863, 2.338339949052777, 2.3385316194291934,
    2.33843191991888, 2.338450468664985, 2.3382703912548846, 2.338475973190879, 2.3383407219171986,
    2.338346131968146, 2.33834922342583, 2.338478291784142, 2.3383932766978286, 2.3382928043230944,
    2.338346131968146, 2.3383654535786715, 2.338382456595934, 2.3385378023445615,
    2.3383669993075133, 2.338555578226245, 2.338385548053618, 2.338496840530247, 2.3383677721719347,
    2.3383469048325667, 2.33834922342583, 2.338449695800564, 2.338359270663303, 2.3384666988178267]
  wsep: 1.6
- numsep: 8
  top1: [0.9091, 0.9093, 0.9088, 0.9068, 0.9091, 0.9089, 0.9087, 0.9074, 0.9088, 0.908,
    0.9086, 0.9086, 0.908, 0.9062, 0.9095, 0.9063, 0.9094, 0.9082, 0.908, 0.9075,
    0.9082, 0.8994, 0.9072, 0.9092, 0.9093, 0.9074, 0.9079, 0.9074, 0.9079, 0.9088,
    0.9096, 0.9084, 0.9086, 0.9076, 0.908, 0.91, 0.9101, 0.9069, 0.9103, 0.9076, 0.9089,
    0.9074, 0.9077, 0.9097, 0.9076, 0.9087, 0.9073, 0.9079, 0.9094, 0.9101, 0.9084,
    0.9099, 0.9088, 0.9097, 0.9088, 0.9078, 0.9078, 0.9074, 0.9078, 0.9094, 0.9077,
    0.9086, 0.9074, 0.9089, 0.9079, 0.9111, 0.9079, 0.9099, 0.9093, 0.9108, 0.9087,
    0.9088, 0.9082, 0.9092, 0.9099, 0.9083, 0.9089, 0.9068, 0.9068, 0.9081, 0.9092,
    0.9075, 0.9068, 0.9085, 0.9046, 0.9079, 0.9097, 0.9104, 0.9079, 0.9077, 0.9072,
    0.9052, 0.9079, 0.9093, 0.9078, 0.9068, 0.9087, 0.9093, 0.9086, 0.9101]
  top5: [0.9972, 0.9974, 0.997, 0.9972, 0.9972, 0.9969, 0.9969, 0.9968, 0.9972, 0.9971,
    0.9976, 0.9973, 0.9974, 0.9976, 0.9973, 0.9972, 0.9974, 0.997, 0.9978, 0.9967,
    0.9972, 0.9967, 0.9975, 0.9976, 0.9971, 0.997, 0.997, 0.9971, 0.997, 0.9973, 0.997,
    0.9971, 0.9971, 0.9976, 0.997, 0.9969, 0.9971, 0.997, 0.9969, 0.997, 0.9972, 0.9974,
    0.9968, 0.9975, 0.9975, 0.9972, 0.9971, 0.9971, 0.9973, 0.9977, 0.9971, 0.9974,
    0.9975, 0.9972, 0.9976, 0.9976, 0.9971, 0.9972, 0.9968, 0.9972, 0.9971, 0.9969,
    0.9972, 0.9973, 0.997, 0.9971, 0.9975, 0.9972, 0.997, 0.9975, 0.9971, 0.9969,
    0.9969, 0.9972, 0.9972, 0.9971, 0.997, 0.9976, 0.9968, 0.9968, 0.9972, 0.9967,
    0.9969, 0.9974, 0.9966, 0.9971, 0.9974, 0.9965, 0.9973, 0.997, 0.9973, 0.9969,
    0.9972, 0.9976, 0.9968, 0.9965, 0.9971, 0.9972, 0.9971, 0.9974]
  width: [2.3383669993075133, 2.3383894123757236, 2.338456651580353, 2.338472881733195,
    2.338422645545828, 2.3385895842607707, 2.338567171192561, 2.338380910867092, 2.338377819409408,
    2.3382951229163575, 2.3384736545976157, 2.3384427400207746, 2.3384373299698273,
    2.3383353118662513, 2.338422645545828, 2.3383469048325667, 2.3384659259534057,
    2.3384404214275114, 2.338428055596775, 2.3384798375129843, 2.3384929762081414,
    2.3383901852401445, 2.3384404214275114, 2.338502250581194, 2.3383469048325667,
    2.3384697902755107, 2.338402551070881, 2.3384125983083544, 2.3383639078498293,
    2.3383499962902508, 2.3384612887668794, 2.338385548053618, 2.338435011376564,
    2.338503023445615, 2.338380138002671, 2.3385084334965622, 2.3384829289706683,
    2.3384636073601426, 2.338336857595093, 2.3384697902755107, 2.338472881733195,
    2.3383685450363556, 2.338911868724341, 2.338398686748776, 2.338281211356779, 2.338632091803927,
    2.338410279715091, 2.338380138002671, 2.3384218726814066, 2.3385099792254045,
    2.338332993272988, 2.3384002324776176, 2.3384976133946678, 2.3383925038334077,
    2.3384581973091954, 2.3383955952910918, 2.338305943018252, 2.338331447544146,
    2.33836468071425, 2.3384133711727753, 2.3387124697037147, 2.3384628344957212,
    2.3384373299698273, 2.338260344017411, 2.338481383241826, 2.3383167631201465,
    2.338431147054459, 2.33849915912351, 2.338601950091507, 2.3383677721719347, 2.338487566157194,
    2.3384736545976157, 2.3383484505614085, 2.33845433298709, 2.3384837018350892,
    2.3383376304595145, 2.338382456595934, 2.3383971410199336, 2.338456651580353,
    2.338377819409408, 2.3384087339862494, 2.3383755008161446, 2.3384651530889844,
    2.338405642528565, 2.3385045691744573, 2.3384172354948807, 2.338475973190879,
    2.3384929762081414, 2.338509206360983, 2.338475200326458, 2.3384156897660384,
    2.3383755008161446, 2.338448150071722, 2.3384164626304593, 2.338373955087303,
    2.338453560122669, 2.3382935771875153, 2.338428828461196, 2.3383971410199336,
    2.338452787258248]
  wsep: 1.7
- numsep: 8
  top1: [0.9079, 0.9097, 0.9101, 0.9099, 0.9098, 0.911, 0.907, 0.9091, 0.9077, 0.9084,
    0.9088, 0.9084, 0.9078, 0.9093, 0.907, 0.9093, 0.9092, 0.9097, 0.9078, 0.9093,
    0.9075, 0.9076, 0.9074, 0.9082, 0.9086, 0.9074, 0.9095, 0.9085, 0.9092, 0.9098,
    0.9086, 0.9098, 0.9053, 0.908, 0.9077, 0.907, 0.9086, 0.9083, 0.9089, 0.9088,
    0.9102, 0.9075, 0.9071, 0.91, 0.9069, 0.9085, 0.9087, 0.9098, 0.9089, 0.9092,
    0.9061, 0.9102, 0.9076, 0.9106, 0.9111, 0.9085, 0.9085, 0.9079, 0.9095, 0.91,
    0.9088, 0.9098, 0.9081, 0.9082, 0.9082, 0.9065, 0.9086, 0.9105, 0.9097, 0.9087,
    0.9072, 0.9075, 0.909, 0.908, 0.9109, 0.9065, 0.9071, 0.9091, 0.9085, 0.9087,
    0.9083, 0.908, 0.9084, 0.9066, 0.9086, 0.9071, 0.9093, 0.907, 0.9079, 0.9073,
    0.9094, 0.9089, 0.9099, 0.9081, 0.9077, 0.9083, 0.9097, 0.9093, 0.9093, 0.9094]
  top5: [0.9974, 0.9974, 0.9971, 0.9968, 0.9973, 0.997, 0.9968, 0.9969, 0.9968, 0.9975,
    0.9971, 0.9971, 0.9976, 0.9973, 0.9973, 0.9973, 0.9968, 0.9968, 0.9975, 0.9967,
    0.9979, 0.9973, 0.9969, 0.9972, 0.9969, 0.997, 0.9974, 0.9972, 0.9975, 0.9974,
    0.9973, 0.9972, 0.9973, 0.9975, 0.9971, 0.9972, 0.997, 0.9971, 0.9976, 0.9969,
    0.9972, 0.997, 0.997, 0.9972, 0.9974, 0.9975, 0.9969, 0.9979, 0.9976, 0.9972,
    0.997, 0.9973, 0.9975, 0.9973, 0.9968, 0.9974, 0.9971, 0.9975, 0.9971, 0.9973,
    0.9976, 0.9972, 0.9964, 0.9976, 0.9971, 0.9971, 0.9969, 0.997, 0.9971, 0.9975,
    0.9971, 0.9971, 0.9973, 0.9975, 0.9973, 0.9972, 0.9971, 0.9973, 0.9972, 0.9972,
    0.9972, 0.997, 0.9972, 0.9971, 0.9973, 0.997, 0.9975, 0.9976, 0.9973, 0.9972,
    0.9972, 0.9973, 0.9972, 0.9972, 0.9972, 0.9974, 0.9972, 0.9976, 0.9971, 0.9975]
  width: [2.338383229460355, 2.3383901852401445, 2.3384651530889844, 2.3385045691744573,
    2.338424964139091, 2.338354633476777, 2.338428055596775, 2.3384180083593016, 2.338455878715932,
    2.3384095068506703, 2.3384605159024585, 2.3383971410199336, 2.3383438133748826,
    2.3384945219369837, 2.3383878666468814, 2.338480610377405, 2.338410279715091,
    2.3383600435277243, 2.338479064648563, 2.3384187812237225, 2.338499931987931,
    2.338472881733195, 2.338520799327299, 2.3384458314784586, 2.338453560122669, 2.33855171390414,
    2.3384203269525647, 2.338503023445615, 2.3382982143740416, 2.33849915912351, 2.3384087339862494,
    2.338806759163081, 2.338598858633823, 2.338405642528565, 2.3383816837315132, 2.3384945219369837,
    2.338431147054459, 2.33833453900183, 2.338404096799723, 2.3383569520700402, 2.338479064648563,
    2.338351542019093, 2.338427282732354, 2.3385354837512984, 2.3386058144136124,
    2.338496067665826, 2.338474427462037, 2.338410279715091, 2.338499931987931, 2.3384172354948807,
    2.338406415392986, 2.338424964139091, 2.33843191991888, 2.3383755008161446, 2.33843191991888,
    2.3384373299698273, 2.3383600435277243, 2.33848447469951, 2.3383198545778305,
    2.3384682445466685, 2.338360816392145, 2.3385099792254045, 2.3384983862590887,
    2.3383438133748826, 2.338435011376564, 2.3384551058515113, 2.338404096799723,
    2.3385146164119304, 2.338474427462037, 2.3384002324776176, 2.3385540324974032,
    2.338475200326458, 2.3383669993075133, 2.3383940495622495, 2.3384466043428795,
    2.338397913884355, 2.3383685450363556, 2.338380910867092, 2.3384891118860365,
    2.3384180083593016, 2.338402551070881, 2.338557896819508, 2.3383322204085673,
    2.33840177820646, 2.3383654535786715, 2.3384334656477224, 2.338520799327299, 2.3385076606321413,
    2.3383847751891973, 2.3384867932927733, 2.33840177820646, 2.3384435128851955,
    2.338329901815304, 2.3383870937824605, 2.3383886395113023, 2.3383013058317257,
    2.3384612887668794, 2.338500704852352, 2.3384922033437205, 2.33831212593362]
  wsep: 1.8
- numsep: 8
  top1: [0.9081, 0.9084, 0.9075, 0.9071, 0.9049, 0.9088, 0.9104, 0.9111, 0.9115, 0.9093,
    0.9109, 0.9089, 0.9093, 0.9082, 0.9094, 0.9093, 0.909, 0.9082, 0.9063, 0.9098,
    0.9091, 0.9083, 0.9072, 0.9075, 0.9092, 0.9095, 0.9081, 0.9095, 0.9094, 0.9091,
    0.9092, 0.9076, 0.9085, 0.9077, 0.91, 0.9102, 0.9106, 0.9087, 0.9066, 0.909, 0.9097,
    0.9071, 0.9088, 0.9099, 0.9092, 0.9084, 0.909, 0.9078, 0.9083, 0.9095, 0.9093,
    0.9084, 0.9077, 0.9085, 0.9083, 0.911, 0.9058, 0.91, 0.9096, 0.9081, 0.9091, 0.9103,
    0.9082, 0.9097, 0.9079, 0.9103, 0.9086, 0.9074, 0.9087, 0.9083, 0.9067, 0.908,
    0.9073, 0.9082, 0.9095, 0.9083, 0.9057, 0.9069, 0.9076, 0.9071, 0.9075, 0.9103,
    0.9082, 0.9106, 0.9071, 0.9091, 0.909, 0.9072, 0.9102, 0.9079, 0.9083, 0.9064,
    0.9085, 0.9053, 0.906, 0.9101, 0.9091, 0.9094, 0.905, 0.9078]
  top5: [0.9971, 0.9969, 0.997, 0.9973, 0.9964, 0.997, 0.9969, 0.9975, 0.9967, 0.9974,
    0.9974, 0.997, 0.997, 0.997, 0.9978, 0.9968, 0.997, 0.9974, 0.9966, 0.9975, 0.9972,
    0.9975, 0.997, 0.9973, 0.9974, 0.9975, 0.9971, 0.9974, 0.997, 0.9974, 0.9977,
    0.9975, 0.997, 0.9966, 0.9973, 0.9972, 0.9973, 0.997, 0.9973, 0.997, 0.9975, 0.9976,
    0.9969, 0.9968, 0.9974, 0.9974, 0.9971, 0.9971, 0.9973, 0.9972, 0.9971, 0.9972,
    0.9976, 0.9977, 0.9971, 0.9973, 0.9968, 0.9972, 0.997, 0.9974, 0.9971, 0.9978,
    0.9971, 0.997, 0.9968, 0.9972, 0.9975, 0.997, 0.9971, 0.997, 0.9968, 0.9966, 0.997,
    0.9972, 0.9972, 0.9972, 0.9968, 0.9975, 0.9972, 0.9973, 0.9971, 0.9976, 0.9976,
    0.9974, 0.9975, 0.9974, 0.9976, 0.9976, 0.997, 0.9969, 0.9969, 0.997, 0.9973,
    0.9969, 0.9969, 0.9969, 0.9973, 0.9971, 0.9966, 0.997]
  width: [2.3383453591037244, 2.3385347108868775, 2.33825957115299, 2.338496067665826,
    2.338427282732354, 2.3383901852401445, 2.3383886395113023, 2.3383499962902508,
    2.338429601325617, 2.338448150071722, 2.3383445862393035, 2.338518480734036, 2.338332993272988,
    2.3384002324776176, 2.3383159902557256, 2.33837936513825, 2.338449695800564, 2.3384388756986696,
    2.338404869664144, 2.3384659259534057, 2.3385169350051935, 2.338378592273829,
    2.338428828461196, 2.3384821561062474, 2.3384636073601426, 2.3384589701736163,
    2.338428055596775, 2.3384180083593016, 2.338332993272988, 2.3383948224266704,
    2.3384450586140377, 2.3383252646287778, 2.3384427400207746, 2.338397913884355,
    2.338353087747935, 2.3383925038334077, 2.3384141440371966, 2.3383870937824605,
    2.33849915912351, 2.338487566157194, 2.3383940495622495, 2.338455878715932, 2.3384551058515113,
    2.3384357842409855, 2.338428055596775, 2.338509206360983, 2.338493749072563, 2.3383901852401445,
    2.338385548053618, 2.3384466043428795, 2.338487566157194, 2.3385378023445615,
    2.3383623621209875, 2.33849915912351, 2.3385354837512984, 2.338570262650245, 2.338406415392986,
    2.3384381028342482, 2.338398686748776, 2.3383569520700402, 2.338376273680566,
    2.338407961121828, 2.3384821561062474, 2.338474427462037, 2.338429601325617, 2.3383700907651974,
    2.338376273680566, 2.3384172354948807, 2.338422645545828, 2.3384651530889844,
    2.3384357842409855, 2.3383700907651974, 2.338386320918039, 2.338428828461196,
    2.3383677721719347, 2.338428828461196, 2.338836900875501, 2.338361589256566, 2.338496840530247,
    2.3384241912746697, 2.338376273680566, 2.338411052579512, 2.338380910867092, 2.3383755008161446,
    2.3384520143938268, 2.3384489229361427, 2.338505342038878, 2.3384087339862494,
    2.3382526153732006, 2.338448150071722, 2.338503796310036, 2.338520799327299, 2.3383909581045654,
    2.3385609882771923, 2.338336857595093, 2.338357724934461, 2.3384125983083544,
    2.3383229460355146, 2.338444285749617, 2.3384620616313003]
  wsep: 1.9
- numsep: 8
  top1: [0.9073, 0.9099, 0.9097, 0.9088, 0.9061, 0.9041, 0.9096, 0.9081, 0.9098, 0.9073,
    0.9103, 0.9074, 0.9074, 0.9082, 0.9072, 0.9088, 0.9104, 0.9094, 0.9078, 0.9073,
    0.9079, 0.9103, 0.9077, 0.9094, 0.9094, 0.9063, 0.9104, 0.9094, 0.9087, 0.9072,
    0.9074, 0.9085, 0.9077, 0.9104, 0.9085, 0.9066, 0.9091, 0.9093, 0.9094, 0.9076,
    0.9092, 0.9064, 0.9081, 0.9086, 0.9084, 0.9101, 0.9073, 0.909, 0.9083, 0.9057,
    0.9082, 0.9081, 0.9105, 0.9068, 0.9086, 0.9086, 0.9073, 0.9087, 0.9102, 0.9084,
    0.9106, 0.9074, 0.9087, 0.9082, 0.9095, 0.9082, 0.909, 0.9079, 0.9079, 0.9082,
    0.909, 0.907, 0.9095, 0.908, 0.9079, 0.9093, 0.9093, 0.9081, 0.9078, 0.9081, 0.9071,
    0.9085, 0.909, 0.9091, 0.9076, 0.9102, 0.9081, 0.9086, 0.9068, 0.9098, 0.9086,
    0.9097, 0.9092, 0.9027, 0.909, 0.9089, 0.9071, 0.9097, 0.9081, 0.9089]
  top5: [0.9976, 0.9968, 0.9972, 0.9969, 0.997, 0.9966, 0.9968, 0.9972, 0.9974, 0.9973,
    0.9976, 0.9973, 0.9974, 0.9971, 0.9966, 0.9972, 0.9971, 0.9971, 0.9971, 0.997,
    0.9973, 0.9973, 0.9971, 0.9968, 0.9974, 0.9972, 0.9973, 0.9973, 0.9973, 0.9973,
    0.9969, 0.9971, 0.9975, 0.9974, 0.9974, 0.9971, 0.9967, 0.9968, 0.9967, 0.997,
    0.9972, 0.9974, 0.9974, 0.9972, 0.9969, 0.9974, 0.997, 0.9967, 0.9971, 0.9971,
    0.9971, 0.997, 0.9976, 0.9973, 0.9971, 0.997, 0.997, 0.9968, 0.9972, 0.9969, 0.9971,
    0.9972, 0.9972, 0.997, 0.9971, 0.9973, 0.9975, 0.9971, 0.9972, 0.9972, 0.997,
    0.9972, 0.9973, 0.9966, 0.9972, 0.9972, 0.9973, 0.9972, 0.9975, 0.9974, 0.9977,
    0.9979, 0.9971, 0.9973, 0.9969, 0.9972, 0.9971, 0.9972, 0.9973, 0.9975, 0.9971,
    0.9971, 0.9976, 0.997, 0.9973, 0.9974, 0.9971, 0.9973, 0.9974, 0.9974]
  width: [2.3384149169016175, 2.3385432123955088, 2.338542439531088, 2.3383870937824605,
    2.3384002324776176, 2.3384095068506703, 2.3384651530889844, 2.3384767460553, 2.338571035514666,
    2.3385965400405597, 2.3384133711727753, 2.338530073700351, 2.338579537023297,
    2.3385888113963498, 2.338432692783301, 2.3384141440371966, 2.338475973190879,
    2.3383685450363556, 2.338419554088144, 2.3383430405104617, 2.338472881733195,
    2.3385138435475095, 2.3383840023247764, 2.3384829289706683, 2.33855171390414,
    2.3384883390216156, 2.3385169350051935, 2.3383453591037244, 2.338377819409408,
    2.3384837018350892, 2.3384659259534057, 2.338411052579512, 2.33845433298709, 2.338547849582035,
    2.3386050415491915, 2.338333766137409, 2.3385748998367712, 2.3384976133946678,
    2.3384589701736163, 2.3383422676460404, 2.3384489229361427, 2.3384002324776176,
    2.33848447469951, 2.33848447469951, 2.3384551058515113, 2.3383476776969876, 2.3385370294801406,
    2.3384180083593016, 2.3385130706830886, 2.3384435128851955, 2.338351542019093,
    2.3384118254439334, 2.338357724934461, 2.3383955952910918, 2.3384906576148787,
    2.3384976133946678, 2.3384241912746697, 2.338447377207301, 2.3384133711727753,
    2.338472108868774, 2.338517707869615, 2.3383894123757236, 2.3384636073601426,
    2.3384906576148787, 2.3383260374931987, 2.3385153892763517, 2.3383360847306722,
    2.3384643802245635, 2.3383538606123557, 2.3384628344957212, 2.3385378023445615,
    2.338385548053618, 2.3382989872384625, 2.3384551058515113, 2.3382649812039373,
    2.338307488747094, 2.33832681035762, 2.338402551070881, 2.338448150071722, 2.338397913884355,
    2.338546303853193, 2.338361589256566, 2.338385548053618, 2.338546303853193, 2.338456651580353,
    2.3385293008359302, 2.3384551058515113, 2.3383376304595145, 2.3384427400207746,
    2.3382402495424643, 2.33843191991888, 2.3383948224266704, 2.33843191991888, 2.3384945219369837,
    2.3384156897660384, 2.33846901741109, 2.338601177227086, 2.33840177820646, 2.3384087339862494,
    2.338455878715932]
  wsep: 2.0
- numsep: 8
  top1: [0.9096, 0.9098, 0.9079, 0.9096, 0.9063, 0.9089, 0.9057, 0.9082, 0.9071, 0.9074,
    0.9079, 0.9094, 0.9091, 0.9089, 0.9082, 0.9102, 0.9097, 0.9089, 0.9051, 0.9074,
    0.9107, 0.9086, 0.9047, 0.9085, 0.9103, 0.9081, 0.9102, 0.9098, 0.9072, 0.91,
    0.9086, 0.9101, 0.9072, 0.9091, 0.9092, 0.9098, 0.9077, 0.907, 0.9027, 0.9086,
    0.9085, 0.9095, 0.91, 0.9089, 0.9077, 0.9073, 0.9073, 0.9073, 0.9095, 0.9041,
    0.9079, 0.9075, 0.9076, 0.9085, 0.9106, 0.909, 0.9099, 0.9085, 0.907, 0.9083,
    0.9088, 0.9072, 0.9075, 0.9058, 0.9077, 0.9088, 0.9055, 0.9086, 0.9088, 0.9097,
    0.9084, 0.9057, 0.9081, 0.9075, 0.9095, 0.9093, 0.9077, 0.9073, 0.905, 0.9096,
    0.9091, 0.9092, 0.9095, 0.9086, 0.9077, 0.9088, 0.9083, 0.9078, 0.9087, 0.908,
    0.91, 0.9108, 0.9089, 0.9104, 0.9077, 0.9078, 0.9076, 0.9079, 0.9105, 0.9093]
  top5: [0.9973, 0.9972, 0.9976, 0.9972, 0.9967, 0.997, 0.9971, 0.9972, 0.997, 0.9966,
    0.997, 0.9971, 0.9972, 0.9968, 0.9967, 0.9966, 0.9974, 0.9972, 0.9964, 0.9971,
    0.9974, 0.9974, 0.9973, 0.9974, 0.9969, 0.9974, 0.9973, 0.9975, 0.9973, 0.9972,
    0.997, 0.9971, 0.9975, 0.9967, 0.9975, 0.9966, 0.997, 0.9975, 0.9964, 0.9966,
    0.997, 0.9972, 0.9967, 0.9974, 0.9972, 0.9968, 0.9975, 0.9969, 0.9971, 0.9969,
    0.9966, 0.9975, 0.9972, 0.9972, 0.9974, 0.9972, 0.9974, 0.9971, 0.997, 0.9974,
    0.9978, 0.9972, 0.9974, 0.9974, 0.9972, 0.9972, 0.9967, 0.9969, 0.9974, 0.9968,
    0.9971, 0.9974, 0.997, 0.9973, 0.9976, 0.9973, 0.9972, 0.9974, 0.9968, 0.9972,
    0.9972, 0.9972, 0.9971, 0.9973, 0.997, 0.9971, 0.9967, 0.9971, 0.9968, 0.9973,
    0.9972, 0.9973, 0.997, 0.9974, 0.9972, 0.9969, 0.9971, 0.9977, 0.9974, 0.9968]
  width: [2.3385934485828757, 2.338447377207301, 2.3383940495622495, 2.338503796310036,
    2.338429601325617, 2.3384860204283524, 2.338336857595093, 2.338523890784983, 2.3383291289508827,
    2.3383901852401445, 2.3384388756986696, 2.3384156897660384, 2.338474427462037,
    2.338402551070881, 2.3384118254439334, 2.3384404214275114, 2.338530073700351,
    2.338479064648563, 2.3384187812237225, 2.3384149169016175, 2.3383994596131967,
    2.3383198545778305, 2.3385130706830886, 2.3384612887668794, 2.3384388756986696,
    2.338475973190879, 2.338477518919721, 2.3384620616313003, 2.338373182222882, 2.3383716364940397,
    2.3384682445466685, 2.33848447469951, 2.3384125983083544, 2.338547849582035, 2.3385115249542463,
    2.3384373299698273, 2.3383662264430924, 2.338435011376564, 2.3383654535786715,
    2.338397913884355, 2.3384187812237225, 2.338471336004353, 2.338397913884355, 2.338475973190879,
    2.33848447469951, 2.3384303741900383, 2.338520799327299, 2.338428828461196, 2.3384898847504574,
    2.3385810827521394, 2.338397913884355, 2.338402551070881, 2.3384210998169856,
    2.3383662264430924, 2.338359270663303, 2.3384620616313003, 2.338435011376564,
    2.338472881733195, 2.33834922342583, 2.3384674716822476, 2.338385548053618, 2.338411052579512,
    2.3384891118860365, 2.3384612887668794, 2.338309807340357, 2.338431147054459,
    2.3384736545976157, 2.3384241912746697, 2.3384149169016175, 2.338404096799723,
    2.338570262650245, 2.3384489229361427, 2.3384922033437205, 2.3385045691744573,
    2.3384141440371966, 2.3383499962902508, 2.3384659259534057, 2.338360816392145,
    2.338380138002671, 2.338554805361824, 2.338425737003512, 2.3384489229361427, 2.3383886395113023,
    2.338351542019093, 2.33837936513825, 2.3383955952910918, 2.3384682445466685, 2.338407961121828,
    2.3384860204283524, 2.3385532596329823, 2.3383948224266704, 2.33836468071425,
    2.3384736545976157, 2.3383894123757236, 2.3383917309689863, 2.3384906576148787,
    2.338424964139091, 2.3384628344957212, 2.338474427462037, 2.338449695800564]
  wsep: 2.1
- numsep: 8
  top1: [0.9095, 0.9092, 0.9078, 0.9084, 0.9087, 0.9076, 0.9078, 0.9102, 0.9077, 0.9095,
    0.909, 0.908, 0.9097, 0.907, 0.9079, 0.9104, 0.9076, 0.908, 0.9106, 0.9082, 0.9064,
    0.9075, 0.9079, 0.9069, 0.9097, 0.9077, 0.9065, 0.9088, 0.9092, 0.9089, 0.9086,
    0.9073, 0.9079, 0.9086, 0.9093, 0.9096, 0.9094, 0.9087, 0.9087, 0.9079, 0.9093,
    0.9098, 0.9094, 0.9053, 0.9081, 0.9077, 0.9099, 0.9084, 0.9096, 0.9104, 0.9087,
    0.909, 0.9076, 0.91, 0.9086, 0.9082, 0.9087, 0.9092, 0.9084, 0.9097, 0.9093, 0.9077,
    0.9079, 0.907, 0.9075, 0.9095, 0.9091, 0.9075, 0.9068, 0.9091, 0.9072, 0.9096,
    0.9068, 0.9083, 0.9089, 0.9083, 0.9093, 0.9071, 0.9073, 0.9085, 0.907, 0.9069,
    0.9108, 0.9074, 0.9085, 0.9094, 0.9093, 0.9087, 0.9098, 0.9067, 0.9073, 0.9087,
    0.9095, 0.9084, 0.9092, 0.9078, 0.91, 0.9099, 0.9083, 0.9098]
  top5: [0.9969, 0.9971, 0.9969, 0.9968, 0.9973, 0.9971, 0.9978, 0.9971, 0.9969, 0.997,
    0.9974, 0.9974, 0.9975, 0.9978, 0.9967, 0.9975, 0.9972, 0.9969, 0.9969, 0.997,
    0.9974, 0.9974, 0.9975, 0.9972, 0.997, 0.9975, 0.997, 0.9972, 0.9972, 0.9972,
    0.997, 0.9973, 0.9975, 0.9971, 0.9972, 0.9967, 0.9972, 0.9971, 0.9975, 0.9973,
    0.9971, 0.9974, 0.9974, 0.9971, 0.9975, 0.9974, 0.9974, 0.9971, 0.9972, 0.9968,
    0.9973, 0.9974, 0.9967, 0.9975, 0.997, 0.9972, 0.9973, 0.9972, 0.9975, 0.9971,
    0.9972, 0.9972, 0.9968, 0.9968, 0.9967, 0.9973, 0.9969, 0.9969, 0.9975, 0.9967,
    0.997, 0.9971, 0.9972, 0.9978, 0.997, 0.9972, 0.9975, 0.9974, 0.9976, 0.9974,
    0.9973, 0.9969, 0.9975, 0.997, 0.9972, 0.997, 0.9971, 0.9967, 0.9972, 0.9972,
    0.997, 0.9976, 0.9969, 0.9975, 0.9967, 0.997, 0.9975, 0.9974, 0.997, 0.9972]
  width: [2.3384172354948807, 2.3383925038334077, 2.3384218726814066, 2.338426509867933,
    2.338496840530247, 2.338428828461196, 2.338401005342039, 2.3383747279517237, 2.338321400306673,
    2.338523890784983, 2.338477518919721, 2.338471336004353, 2.3384427400207746, 2.3385748998367712,
    2.338496067665826, 2.3384396485630905, 2.3385130706830886, 2.3383886395113023,
    2.3383816837315132, 2.338402551070881, 2.338448150071722, 2.338401005342039, 2.3384419671563537,
    2.338406415392986, 2.338501477716773, 2.3384303741900383, 2.3384180083593016,
    2.3383453591037244, 2.33852157219172, 2.338474427462037, 2.3384837018350892, 2.338503796310036,
    2.338373182222882, 2.3384149169016175, 2.338481383241826, 2.3383260374931987,
    2.3383886395113023, 2.3385378023445615, 2.33845433298709, 2.338523117920562, 2.3384388756986696,
    2.3384643802245635, 2.3384643802245635, 2.338480610377405, 2.3386181802443486,
    2.3384651530889844, 2.3384087339862494, 2.338432692783301, 2.3385122978186677,
    2.3384241912746697, 2.338449695800564, 2.3383971410199336, 2.3385161621407726,
    2.3382518425087797, 2.338359270663303, 2.338493749072563, 2.338402551070881, 2.3383886395113023,
    2.3384666988178267, 2.3385107520898254, 2.338385548053618, 2.3384419671563537,
    2.338431147054459, 2.338425737003512, 2.338307488747094, 2.3383840023247764, 2.3383631349854084,
    2.3383631349854084, 2.3384303741900383, 2.3384164626304593, 2.338480610377405,
    2.3384396485630905, 2.3382649812039373, 2.338455878715932, 2.3383623621209875,
    2.3384829289706683, 2.3384837018350892, 2.3384628344957212, 2.338520799327299,
    2.3383623621209875, 2.3383569520700402, 2.3383971410199336, 2.3384929762081414,
    2.3385663983281395, 2.3384867932927733, 2.3384203269525647, 2.3382711641193055,
    2.3384087339862494, 2.3383476776969876, 2.3383229460355146, 2.3384149169016175,
    2.33845433298709, 2.3383963681555127, 2.3382240193896227, 2.338428828461196, 2.3383901852401445,
    2.338481383241826, 2.3384867932927733, 2.3385594425483505, 2.3383886395113023]
  wsep: 2.2
- numsep: 6
  top1: [0.9071, 0.9072, 0.9063, 0.9098, 0.9087, 0.9074, 0.9092, 0.9075, 0.9068, 0.9046,
    0.9071, 0.9094, 0.9084, 0.9073, 0.9068, 0.9058, 0.9079, 0.9082, 0.9092, 0.9096,
    0.9104, 0.9072, 0.9072, 0.9083, 0.9094, 0.9068, 0.9075, 0.9078, 0.9089, 0.9093,
    0.9088, 0.907, 0.9078, 0.9075, 0.9072, 0.9078, 0.9076, 0.9084, 0.907, 0.9084,
    0.9081, 0.9094, 0.907, 0.9085, 0.9084, 0.9093, 0.9053, 0.908, 0.9089, 0.9084,
    0.9085, 0.9096, 0.9073, 0.9077, 0.9096, 0.9089, 0.9073, 0.9091, 0.907, 0.9078,
    0.9085, 0.9041, 0.9088, 0.9051, 0.9062, 0.9078, 0.9077, 0.9086, 0.9069, 0.9089,
    0.9067, 0.9087, 0.9064, 0.9061, 0.9091, 0.9092, 0.908, 0.9071, 0.9077, 0.9071,
    0.9081, 0.9058, 0.9074, 0.9062, 0.9078, 0.9086, 0.9087, 0.9065, 0.9078, 0.9062,
    0.9067, 0.9077, 0.909, 0.9084, 0.9083, 0.9076, 0.9073, 0.9061, 0.9079, 0.9069]
  top5: [0.9973, 0.9968, 0.9975, 0.9972, 0.997, 0.9975, 0.9971, 0.9974, 0.9974, 0.9971,
    0.9974, 0.9971, 0.9975, 0.997, 0.9972, 0.9978, 0.9972, 0.9975, 0.997, 0.9974,
    0.9972, 0.9974, 0.9968, 0.9972, 0.9964, 0.9971, 0.9974, 0.9969, 0.997, 0.9972,
    0.9973, 0.9975, 0.9976, 0.9973, 0.9972, 0.9971, 0.9972, 0.9971, 0.9971, 0.9969,
    0.9973, 0.9974, 0.9969, 0.9974, 0.9974, 0.9973, 0.9971, 0.9974, 0.9971, 0.9975,
    0.9969, 0.9969, 0.9973, 0.997, 0.9971, 0.9977, 0.9975, 0.9972, 0.9975, 0.9977,
    0.9972, 0.9972, 0.9972, 0.997, 0.9975, 0.9969, 0.9978, 0.997, 0.9973, 0.997, 0.9967,
    0.9972, 0.997, 0.9965, 0.9974, 0.9969, 0.9971, 0.9971, 0.9969, 0.9973, 0.9975,
    0.9971, 0.9972, 0.9974, 0.9977, 0.9976, 0.997, 0.9972, 0.9971, 0.9971, 0.9973,
    0.9977, 0.9974, 0.9973, 0.9972, 0.9972, 0.9971, 0.9971, 0.9975, 0.9969]
  width: [2.416015914824158, 2.416108658554682, 2.416043737943315, 2.4159339911955287,
    2.4159162153138447, 2.416145756046891, 2.4159293540090023, 2.4159131238561606,
    2.416015914824158, 2.4160213248751052, 2.415893802245635, 2.4161102042835236,
    2.415998911806895, 2.415804149972795, 2.415791784142059, 2.4160105047732108, 2.415946357026265,
    2.4158922565167926, 2.4158157429391105, 2.4160360092991047, 2.4161318444873126,
    2.416013596230895, 2.415920852500371, 2.416237726912994, 2.4160097319087894, 2.4160700153336303,
    2.4158767992283723, 2.4161542575555224, 2.416132617351734, 2.415881436414898,
    2.415970315823317, 2.415971088687738, 2.416049920858683, 2.415969542958896, 2.4159633600435275,
    2.4159409469753177, 2.4161217972498394, 2.4159123509917397, 2.4161341630805757,
    2.416133390216155, 2.41594249270416, 2.4159842273828955, 2.4158845278725827, 2.4157840554978485,
    2.4160800625711034, 2.416190582183311, 2.41603987362121, 2.4160545580452095, 2.4161349359449966,
    2.4161751248948904, 2.415918533907108, 2.4160290535193156, 2.4158350645496363,
    2.416083926893209, 2.416165077657417, 2.4161264344363653, 2.4159502213483703,
    2.416022870603947, 2.416037555027947, 2.4158582504822674, 2.415994274620369, 2.4158806635504773,
    2.416087018350893, 2.4159834545184746, 2.416015914824158, 2.416212995251521, 2.4160213248751052,
    2.4158350645496363, 2.416043737943315, 2.4160367821635256, 2.4160329178414206,
    2.415976498738685, 2.4157114062422713, 2.4158806635504773, 2.4160800625711034,
    2.416087018350893, 2.416157349013207, 2.416165077657417, 2.415936309788792, 2.416064605282683,
    2.4159254896868974, 2.4159007580254244, 2.4159579499925803, 2.4160599680961568,
    2.4159842273828955, 2.4158605690755306, 2.4160020032645795, 2.4160978384527874,
    2.4159904102982637, 2.4161349359449966, 2.416142664589207, 2.41616739625068, 2.415951767077212,
    2.4157894655487957, 2.416066151011525, 2.416016687688579, 2.415951767077212, 2.4160761982489984,
    2.4161071128258396, 2.416222269624573]
  wsep: 2.3
- numsep: 5
  top1: [0.9081, 0.9072, 0.9076, 0.908, 0.9055, 0.9029, 0.9066, 0.9065, 0.9072, 0.9078,
    0.9062, 0.9068, 0.9071, 0.9026, 0.9048, 0.9082, 0.9072, 0.9063, 0.9091, 0.9078,
    0.9076, 0.9073, 0.9064, 0.9061, 0.9069, 0.9069, 0.9056, 0.905, 0.9077, 0.907,
    0.9056, 0.9076, 0.9055, 0.9071, 0.9087, 0.9069, 0.905, 0.9065, 0.9078, 0.9067,
    0.9062, 0.9065, 0.9062, 0.9071, 0.9067, 0.9063, 0.907, 0.907, 0.9069, 0.9087,
    0.9077, 0.9071, 0.9067, 0.9086, 0.9069, 0.907, 0.9079, 0.9042, 0.9071, 0.9085,
    0.9083, 0.9061, 0.9063, 0.9059, 0.9085, 0.9028, 0.9074, 0.9068, 0.9073, 0.9063,
    0.909, 0.907, 0.9082, 0.9056, 0.906, 0.9075, 0.9068, 0.9084, 0.9084, 0.9067, 0.9094,
    0.908, 0.9029, 0.9085, 0.9068, 0.9072, 0.908, 0.9068, 0.9074, 0.9078, 0.9058,
    0.9071, 0.9061, 0.9042, 0.9055, 0.9065, 0.9076, 0.9078, 0.9077, 0.908]
  top5: [0.9968, 0.9966, 0.9969, 0.9971, 0.9976, 0.997, 0.9973, 0.9973, 0.997, 0.9969,
    0.9972, 0.997, 0.9971, 0.9968, 0.9967, 0.9972, 0.997, 0.997, 0.9968, 0.9965, 0.9969,
    0.9967, 0.9971, 0.9964, 0.997, 0.9968, 0.9968, 0.9967, 0.9968, 0.9965, 0.9971,
    0.9968, 0.9972, 0.9971, 0.9969, 0.9972, 0.9967, 0.9969, 0.9969, 0.9969, 0.9971,
    0.9971, 0.9972, 0.9972, 0.9969, 0.9966, 0.9967, 0.9967, 0.9969, 0.9971, 0.997,
    0.9965, 0.9971, 0.997, 0.9974, 0.9971, 0.9966, 0.9972, 0.9969, 0.9972, 0.9973,
    0.9971, 0.9972, 0.9969, 0.9972, 0.9971, 0.9969, 0.997, 0.9974, 0.9971, 0.9965,
    0.9973, 0.9972, 0.9968, 0.9971, 0.997, 0.9969, 0.9971, 0.9967, 0.9969, 0.9967,
    0.9972, 0.9969, 0.9969, 0.9968, 0.9976, 0.9972, 0.9966, 0.9974, 0.9974, 0.9973,
    0.9972, 0.997, 0.9971, 0.9973, 0.997, 0.9976, 0.9968, 0.9974, 0.997]
  width: [2.417067783301182, 2.4170693290300242, 2.4169124375525546, 2.4171218838106543,
    2.4170020898253943, 2.4170484616906562, 2.417330557204333, 2.416895434535292,
    2.4169982255032894, 2.417092514962655, 2.417086332047287, 2.4171025622001285,
    2.4170731933521292, 2.4173228285601227, 2.417109517979918, 2.416868384280556,
    2.417137341099075, 2.4169510807736065, 2.41703609585992, 2.416917847603502, 2.4173050526784388,
    2.4170275943512887, 2.4169974526388684, 2.417250952168967, 2.4171821672354947,
    2.416910118959292, 2.417090969233813, 2.417214627541178, 2.417185258693179, 2.416989723994658,
    2.417057736063709, 2.4171489340653904, 2.4168753400603453, 2.4172687280506504,
    2.4172919139832816, 2.4169982255032894, 2.416696035514666, 2.417016774249394,
    2.4169850868081317, 2.417016774249394, 2.417255589355493, 2.41714120542118, 2.416988951130237,
    2.417116473759707, 2.417033004402236, 2.417128066726023, 2.417038414453183, 2.4172942325765443,
    2.4170067270119207, 2.417255589355493, 2.416888478755503, 2.417054644606025, 2.41720844462581,
    2.4170623732502348, 2.41706623757234, 2.4169278948409754, 2.4171960787950733,
    2.4169533993668693, 2.4172378134738093, 2.417174438591285, 2.417033777266657,
    2.4170020898253943, 2.416836696839294, 2.416900844586239, 2.4170693290300242,
    2.4170345501310777, 2.4172494064401246, 2.4171790757778107, 2.4171466154721273,
    2.416915529010239, 2.4168088737201363, 2.417057736063709, 2.41669912697235, 2.417060827521393,
    2.416986632536974, 2.417202261710442, 2.417281866745808, 2.417046143097393, 2.417063918979077,
    2.4168196938220308, 2.4170530988771826, 2.4170693290300242, 2.4168096465845577,
    2.417097925013602, 2.4171512526586536, 2.4169951340456053, 2.4170592817925507,
    2.4168297410595043, 2.416642707869615, 2.417284958203492, 2.416852154127714, 2.417138886827917,
    2.4172416777959143, 2.4169557179601324, 2.4171960787950733, 2.417119565217391,
    2.4169974526388684, 2.416961900875501, 2.4167980536182423, 2.4171296124548647]
  wsep: 2.4
- numsep: 4
  top1: [0.9059, 0.9048, 0.9049, 0.9063, 0.9051, 0.9063, 0.9051, 0.9047, 0.9051, 0.9067,
    0.9085, 0.9061, 0.9047, 0.9067, 0.907, 0.9065, 0.9046, 0.9048, 0.9068, 0.9068,
    0.9058, 0.9065, 0.9066, 0.9042, 0.9057, 0.9053, 0.9058, 0.9052, 0.9069, 0.9064,
    0.9071, 0.9082, 0.9051, 0.9045, 0.9062, 0.9051, 0.9037, 0.9064, 0.9072, 0.9057,
    0.9055, 0.9071, 0.906, 0.9046, 0.9063, 0.9075, 0.9066, 0.9075, 0.906, 0.9028,
    0.9058, 0.9061, 0.9053, 0.9046, 0.9072, 0.9069, 0.9068, 0.9005, 0.9053, 0.9069,
    0.906, 0.9054, 0.9049, 0.9059, 0.9066, 0.9074, 0.9029, 0.9055, 0.9058, 0.906,
    0.9056, 0.9056, 0.9069, 0.9032, 0.9063, 0.9045, 0.9074, 0.9065, 0.9069, 0.9048,
    0.9048, 0.9057, 0.9053, 0.9078, 0.9052, 0.9074, 0.906, 0.9075, 0.9048, 0.9075,
    0.9042, 0.9055, 0.9042, 0.905, 0.905, 0.9064, 0.9038, 0.906, 0.9046, 0.9051]
  top5: [0.9969, 0.997, 0.997, 0.9971, 0.9965, 0.9965, 0.9973, 0.9972, 0.997, 0.9974,
    0.9977, 0.9968, 0.9968, 0.9961, 0.997, 0.9968, 0.997, 0.9969, 0.9972, 0.9971,
    0.9969, 0.9968, 0.997, 0.997, 0.9969, 0.9969, 0.9967, 0.9962, 0.9961, 0.9971,
    0.9973, 0.9972, 0.9971, 0.9976, 0.9972, 0.997, 0.9974, 0.9977, 0.9963, 0.9967,
    0.997, 0.9967, 0.9966, 0.9972, 0.9966, 0.9968, 0.997, 0.9969, 0.9969, 0.9967,
    0.9968, 0.9968, 0.9969, 0.996, 0.9973, 0.9972, 0.9967, 0.9962, 0.9968, 0.9972,
    0.9969, 0.9966, 0.9972, 0.9969, 0.9973, 0.9969, 0.9971, 0.9969, 0.9973, 0.9967,
    0.9971, 0.9964, 0.9974, 0.9965, 0.9968, 0.9966, 0.9972, 0.997, 0.9968, 0.9967,
    0.9971, 0.9967, 0.997, 0.9964, 0.9968, 0.9971, 0.9971, 0.9973, 0.9969, 0.9963,
    0.997, 0.9972, 0.997, 0.9969, 0.997, 0.997, 0.9969, 0.9966, 0.997, 0.9972]
  width: [2.4377774583271505, 2.4377279950042046, 2.4380240020774595, 2.4379204382450412,
    2.438197123707771, 2.4377998713953604, 2.4380479608745116, 2.4380240020774595,
    2.4379776302121976, 2.4378114643616757, 2.4379072995498836, 2.438040232230301,
    2.4380920141465103, 2.4377867327002027, 2.438187849334718, 2.4379289397536725,
    2.4378972523124105, 2.4379776302121976, 2.4383091890488204, 2.4377774583271505,
    2.438087376959984, 2.4380363679081962, 2.437982267398724, 2.43797917594104, 2.438057235247564,
    2.4379969518227234, 2.4380170462976705, 2.4378300131077806, 2.4378547447692536,
    2.437860154820201, 2.4380479608745116, 2.4381631176732452, 2.438034049314933,
    2.438322327743978, 2.4377751397338874, 2.4379320312113566, 2.4380951056041944,
    2.4381716191818765, 2.437891069397042, 2.438105925706089, 2.4379521256863037,
    2.4379984975515656, 2.4376862603254685, 2.438300687540189, 2.438350923727556,
    2.437744998021467, 2.438006999060197, 2.4383872483553444, 2.437883340752832, 2.438105152841668,
    2.4380425508235644, 2.4378972523124105, 2.437918119651778, 2.437748862343572,
    2.437867883464411, 2.438158480486719, 2.437990768907355, 2.4380920141465103, 2.4379528985507246,
    2.437963718652619, 2.4381159729435624, 2.437988450314092, 2.4378261487856756,
    2.4379273940248307, 2.43799463322946, 2.4379559900084087, 2.437645298511154, 2.4377797769204137,
    2.438056462383143, 2.4377774583271505, 2.437471404016422, 2.4377743668694665,
    2.438129884503141, 2.437816101548202, 2.437954444279567, 2.437891069397042, 2.437554873373893,
    2.438010863382302, 2.438157707622298, 2.437933576940199, 2.438184757877034, 2.437640661324628,
    2.438030957857249, 2.437905753821042, 2.4382264925557697, 2.4381932593856654,
    2.4380216834841963, 2.43791193673641, 2.4377411336993617, 2.437863246277885, 2.43796449151704,
    2.4378995709056737, 2.437884886481674, 2.4382079438096653, 2.437835423158728,
    2.4379714472968295, 2.4380997427907207, 2.4379459427709356, 2.4378725206509375,
    2.4380232292130386]
  wsep: 2.5
- numsep: 3
  top1: [0.9046, 0.9072, 0.9076, 0.9062, 0.9066, 0.9061, 0.906, 0.906, 0.9065, 0.9077,
    0.9062, 0.9067, 0.9051, 0.9064, 0.907, 0.9061, 0.9075, 0.9066, 0.9055, 0.9057,
    0.9071, 0.908, 0.9059, 0.9062, 0.907, 0.9071, 0.9057, 0.9083, 0.906, 0.9071, 0.9082,
    0.9055, 0.9035, 0.9042, 0.9054, 0.9041, 0.9053, 0.9068, 0.9052, 0.9065, 0.9068,
    0.9059, 0.9069, 0.9045, 0.9055, 0.9067, 0.9061, 0.9042, 0.9057, 0.9054, 0.9055,
    0.9044, 0.9055, 0.9067, 0.9023, 0.9032, 0.9015, 0.906, 0.904, 0.9068, 0.9042,
    0.9054, 0.9055, 0.9071, 0.9069, 0.906, 0.9063, 0.9081, 0.9056, 0.9073, 0.9041,
    0.9053, 0.9073, 0.9057, 0.9075, 0.9074, 0.9062, 0.9076, 0.9034, 0.9077, 0.9047,
    0.907, 0.9061, 0.9065, 0.9044, 0.9069, 0.9035, 0.9062, 0.906, 0.9052, 0.9068,
    0.9075, 0.9065, 0.9037, 0.9054, 0.9051, 0.9061, 0.9035, 0.9028, 0.9064]
  top5: [0.9967, 0.997, 0.997, 0.9973, 0.9966, 0.997, 0.9965, 0.9966, 0.9973, 0.9966,
    0.997, 0.9964, 0.9969, 0.9976, 0.9968, 0.997, 0.9964, 0.9968, 0.9969, 0.9967,
    0.9968, 0.9974, 0.9966, 0.9966, 0.9972, 0.9966, 0.997, 0.9972, 0.9966, 0.9966,
    0.9972, 0.9965, 0.9969, 0.9973, 0.9965, 0.9972, 0.9967, 0.9969, 0.9969, 0.9973,
    0.9972, 0.9964, 0.9967, 0.9966, 0.997, 0.9966, 0.9968, 0.9968, 0.9968, 0.997,
    0.9972, 0.9969, 0.9967, 0.9967, 0.997, 0.9965, 0.9966, 0.9967, 0.9972, 0.9971,
    0.9966, 0.9973, 0.9968, 0.9969, 0.9968, 0.9966, 0.9971, 0.9968, 0.997, 0.997,
    0.9968, 0.9969, 0.9972, 0.9969, 0.9973, 0.9968, 0.9962, 0.9966, 0.9957, 0.9971,
    0.9969, 0.9968, 0.9971, 0.9965, 0.9971, 0.9968, 0.9975, 0.9969, 0.9966, 0.9969,
    0.9968, 0.9974, 0.9969, 0.996, 0.9968, 0.9967, 0.9966, 0.9964, 0.9972, 0.9965]
  width: [2.4508929675520603, 2.4509207906712174, 2.450838867042588, 2.4508295926695354,
    2.450892194687639, 2.4506116449028044, 2.4510769092842657, 2.450695114260276,
    2.4506356036998564, 2.4508342298560617, 2.4508983776030075, 2.450768536380274,
    2.450865144432903, 2.451159605777316, 2.450774719295642, 2.4507569434139587, 2.450891421823218,
    2.4510344017411088, 2.450783993668695, 2.45075076049859, 2.4507809022110107, 2.450892194687639,
    2.4508798288569027, 2.4511750630657367, 2.4508288198051145, 2.4511147796408963,
    2.450797132363852, 2.450811043923431, 2.450937020824059, 2.450797132363852, 2.4508002238215365,
    2.4510800007419498, 2.4510189444526884, 2.450700524311223, 2.4509725725874265,
    2.4509238821289014, 2.4512005675916306, 2.4510189444526884, 2.4510490861651086,
    2.4507793564821685, 2.451032083147846, 2.4511194168274226, 2.4509076519760598,
    2.4507731735668004, 2.4507484419053274, 2.4510800007419498, 2.451103186674581,
    2.4507036157689073, 2.450934702230796, 2.450916153484691, 2.450573001681753, 2.450792495177326,
    2.451227617846367, 2.450769309244695, 2.4509764369095315, 2.450768536380274, 2.450749987634169,
    2.450943203739427, 2.450937020824059, 2.45105758767374, 2.4509478409259535, 2.4507237102438544,
    2.4508504600089034, 2.450842731364693, 2.450762353464906, 2.450965616807637, 2.4509702539941634,
    2.451062997724687, 2.450695114260276, 2.4508806017213236, 2.4510096700796358,
    2.4506804298362765, 2.450621692140278, 2.4508025424147992, 2.4510374931987933,
    2.450985711282584, 2.450636376564278, 2.4510429032497405, 2.4509269735865855,
    2.4511711987436318, 2.4504562991541774, 2.450762353464906, 2.4504810308156504,
    2.451254668101103, 2.4509084248404807, 2.450695887124697, 2.4513319545432064,
    2.4508272740762727, 2.4508520057377456, 2.4507275745659594, 2.4506070077162785,
    2.451372916357521, 2.4509702539941634, 2.450958661027848, 2.4509493866547953,
    2.450627875055646, 2.4510977766236337, 2.4509292921798487, 2.451029764554583,
    2.45091538062027]
  wsep: 2.6
- numsep: 2
  top1: [0.9064, 0.9019, 0.9064, 0.9057, 0.9057, 0.9047, 0.905, 0.9089, 0.9073, 0.9075,
    0.9061, 0.9083, 0.9068, 0.9067, 0.9024, 0.9063, 0.9064, 0.9064, 0.9052, 0.906,
    0.9066, 0.9077, 0.9061, 0.9051, 0.9071, 0.9023, 0.9049, 0.9067, 0.9049, 0.9059,
    0.906, 0.904, 0.9077, 0.9072, 0.9047, 0.903, 0.9063, 0.9075, 0.9059, 0.9057, 0.9053,
    0.9075, 0.9041, 0.9043, 0.9057, 0.9062, 0.9081, 0.9054, 0.9067, 0.906, 0.9053,
    0.9063, 0.9098, 0.9072, 0.908, 0.9076, 0.9077, 0.9047, 0.9052, 0.906, 0.9052,
    0.9049, 0.9074, 0.9055, 0.9066, 0.9056, 0.9077, 0.9038, 0.9066, 0.9056, 0.9043,
    0.9051, 0.9055, 0.9051, 0.9058, 0.9049, 0.9069, 0.902, 0.9067, 0.906, 0.9058,
    0.906, 0.9061, 0.9064, 0.9057, 0.9058, 0.9072, 0.9053, 0.9056, 0.9058, 0.9055,
    0.9066, 0.9054, 0.9045, 0.9047, 0.906, 0.9054, 0.9036, 0.9057, 0.9067]
  top5: [0.9969, 0.9966, 0.9964, 0.9971, 0.9969, 0.997, 0.9965, 0.9973, 0.9966, 0.9967,
    0.997, 0.9967, 0.9969, 0.9968, 0.997, 0.9971, 0.9974, 0.9969, 0.9973, 0.9971,
    0.9965, 0.9974, 0.9969, 0.9966, 0.9973, 0.9964, 0.9971, 0.9964, 0.9973, 0.9976,
    0.9969, 0.9971, 0.997, 0.9968, 0.9969, 0.9963, 0.9967, 0.9969, 0.9967, 0.997,
    0.9972, 0.9971, 0.9966, 0.9968, 0.9965, 0.9967, 0.9971, 0.9967, 0.9967, 0.9967,
    0.9973, 0.9969, 0.9973, 0.9969, 0.9967, 0.9967, 0.9972, 0.9971, 0.9969, 0.997,
    0.9972, 0.9968, 0.9968, 0.9967, 0.9974, 0.9964, 0.997, 0.9966, 0.997, 0.997, 0.9968,
    0.9962, 0.9972, 0.9968, 0.9969, 0.9972, 0.9972, 0.9971, 0.9971, 0.9972, 0.9963,
    0.9971, 0.9973, 0.9965, 0.997, 0.9964, 0.9966, 0.9966, 0.9969, 0.9968, 0.9969,
    0.9972, 0.997, 0.997, 0.9969, 0.9972, 0.9973, 0.9971, 0.9963, 0.9966]
  width: [2.5123511463125094, 2.511928389474205, 2.5122367623781967, 2.5120219060691498,
    2.5124477543651382, 2.512077552307464, 2.5121378357323043, 2.512255311124301,
    2.5121625673937773, 2.51238901666914, 2.5122839071078795, 2.512383606618193, 2.512445435771875,
    2.512244491022407, 2.5116331552653706, 2.5122050749369342, 2.5119430738982045,
    2.5124060196864026, 2.512140927189989, 2.5123805151605083, 2.5121169683929367,
    2.5123812880249297, 2.5122869985655636, 2.511800093980314, 2.512322550328931,
    2.51222439654746, 2.5120644136123063, 2.5120636407478854, 2.5122352166493545,
    2.5120257703912547, 2.5120968739179896, 2.5119639412375725, 2.511854967354207,
    2.5124616659247168, 2.512203529208092, 2.512586097096503, 2.512127788494831, 2.5124871704506107,
    2.5120597764257804, 2.5118078226245237, 2.511741356284315, 2.5119639412375725,
    2.511982489983677, 2.512315594549142, 2.5122383081070385, 2.512070596527675, 2.512304001582826,
    2.5120141774249394, 2.512208939259039, 2.5120675050699908, 2.5119670326952566,
    2.512154065885146, 2.5122537653954593, 2.5124825332640848, 2.5120605492902013,
    2.512147110105357, 2.5122784970569323, 2.5119252980165205, 2.5122104849878815,
    2.511760677894841, 2.5120906910026215, 2.511957758322204, 2.511980171390414, 2.511830235692734,
    2.5119623955087302, 2.5120079945095712, 2.5124029282287186, 2.511860377405154,
    2.51187969901568, 2.511911386456942, 2.5122653583617747, 2.5119461653558885, 2.5123573292278776,
    2.5120450920017805, 2.5119940829499927, 2.5120814166295693, 2.511814778404313,
    2.511959304051046, 2.512342644803878, 2.512195800563882, 2.5123318247019837, 2.512051274917149,
    2.5124129754661917, 2.5125010820101896, 2.512098419646832, 2.512589961418608,
    2.51207446084978, 2.5117467663352624, 2.512288544294406, 2.5120883724093583, 2.512198892021566,
    2.5120010387297818, 2.5120906910026215, 2.512147882969778, 2.512298591531879,
    2.5123635121432457, 2.5121919362417766, 2.5121161955285154, 2.5120404548152546,
    2.512120059850621]
  wsep: 2.7
- numsep: 2
  top1: [0.9055, 0.9059, 0.9059, 0.9069, 0.9066, 0.9062, 0.9052, 0.9054, 0.9073, 0.905,
    0.9047, 0.9077, 0.9065, 0.9053, 0.906, 0.9048, 0.9066, 0.9052, 0.9051, 0.9075,
    0.9054, 0.9083, 0.9031, 0.9071, 0.9071, 0.9067, 0.9083, 0.9085, 0.907, 0.9048,
    0.9053, 0.9078, 0.9053, 0.9083, 0.9042, 0.906, 0.9079, 0.908, 0.907, 0.9052, 0.905,
    0.906, 0.9062, 0.9079, 0.904, 0.9077, 0.9044, 0.9059, 0.9054, 0.9071, 0.9063,
    0.9066, 0.9073, 0.9076, 0.9044, 0.9049, 0.9058, 0.9079, 0.9074, 0.9053, 0.9065,
    0.9075, 0.9068, 0.9079, 0.9056, 0.9069, 0.9065, 0.9077, 0.9083, 0.9062, 0.9059,
    0.9077, 0.9054, 0.9029, 0.9051, 0.905, 0.9054, 0.9068, 0.9044, 0.9079, 0.903,
    0.9041, 0.9093, 0.906, 0.9078, 0.9089, 0.9061, 0.9068, 0.908, 0.9065, 0.908, 0.9067,
    0.9042, 0.9085, 0.9036, 0.9047, 0.9093, 0.9049, 0.9065, 0.907]
  top5: [0.9972, 0.9967, 0.9969, 0.9972, 0.9967, 0.9969, 0.9976, 0.9973, 0.9972, 0.9967,
    0.9969, 0.9971, 0.9971, 0.9966, 0.9969, 0.997, 0.9973, 0.9969, 0.9973, 0.9971,
    0.9964, 0.9974, 0.997, 0.9972, 0.9968, 0.9973, 0.9971, 0.9966, 0.9966, 0.9968,
    0.9969, 0.9965, 0.9971, 0.9968, 0.9963, 0.9965, 0.9968, 0.9969, 0.9973, 0.9968,
    0.9971, 0.997, 0.9963, 0.9972, 0.9972, 0.9967, 0.9967, 0.9968, 0.9969, 0.9974,
    0.9972, 0.9969, 0.9973, 0.9971, 0.9971, 0.9965, 0.9972, 0.9964, 0.9971, 0.9968,
    0.9972, 0.9971, 0.997, 0.9967, 0.9966, 0.9965, 0.9966, 0.997, 0.997, 0.9966, 0.9967,
    0.9971, 0.9972, 0.9971, 0.9968, 0.9967, 0.9972, 0.997, 0.9964, 0.9967, 0.9968,
    0.9972, 0.9971, 0.9969, 0.997, 0.997, 0.9969, 0.9965, 0.9969, 0.9973, 0.9973,
    0.9971, 0.9971, 0.997, 0.9965, 0.9971, 0.9969, 0.9969, 0.9968, 0.9966]
  width: [2.5121679774447245, 2.5118882005243113, 2.5123179131424047, 2.5118974748973635,
    2.511793911064945, 2.5119909914923086, 2.5119654869664143, 2.5124060196864026,
    2.512102283968937, 2.5119909914923086, 2.5124755774842953, 2.512344963397141,
    2.5121331985457784, 2.5121872990552507, 2.5122877714299845, 2.5122398538358808,
    2.512178024682198, 2.5121138769352527, 2.512026543255676, 2.5122630397685115,
    2.5121896176485135, 2.512178024682198, 2.512215122174408, 2.5120783251718852,
    2.5119909914923086, 2.5121579302072514, 2.511814778404313, 2.512226715140723,
    2.512049729188307, 2.5124469815007173, 2.512242945293565, 2.5118905191175744,
    2.512221305089776, 2.511808595488945, 2.512266904090617, 2.5124253412969284, 2.512045864866202,
    2.5121795704110403, 2.5121084668843054, 2.512322550328931, 2.512103056833358,
    2.5123758779739824, 2.5121386085967257, 2.5121331985457784, 2.5123727865162984,
    2.511980944254835, 2.512005675916308, 2.512297818667458, 2.5118990206262057, 2.512156384478409,
    2.51236660360093, 2.5124539372805064, 2.512423795568086, 2.512169523173567, 2.5119005663550475,
    2.5120752337142007, 2.5123635121432457, 2.5125513181975565, 2.5120628678834644,
    2.5120110859672553, 2.5122614940396697, 2.5119167965078892, 2.5120350447643074,
    2.5122050749369342, 2.5122128035811446, 2.512070596527675, 2.512153293020725,
    2.512175706088935, 2.5121355171390416, 2.511711987436316, 2.5123565563634567,
    2.512225169411881, 2.5123349161596678, 2.512218213632092, 2.512589188554187, 2.5122012106148293,
    2.511834100014839, 2.512252219666617, 2.512218213632092, 2.512433069941139, 2.512103056833358,
    2.5120698236632535, 2.512178024682198, 2.512131652816936, 2.512448527229559, 2.512419931245981,
    2.5121888447840925, 2.5123588749567194, 2.5120234517979916, 2.5117027130632636,
    2.512208939259039, 2.512460120195875, 2.51205204778157, 2.5121803432754612, 2.511827917099471,
    2.511858831676312, 2.512215122174408, 2.512153293020725, 2.5119523482712567, 2.512094555324727]
  wsep: 2.8
- numsep: 2
  top1: [0.9059, 0.9054, 0.9064, 0.9047, 0.908, 0.9072, 0.9048, 0.9054, 0.9072, 0.9043,
    0.9051, 0.9064, 0.9055, 0.9073, 0.9056, 0.9052, 0.9082, 0.906, 0.9062, 0.9048,
    0.9044, 0.9038, 0.9059, 0.9053, 0.9051, 0.9039, 0.906, 0.9086, 0.9069, 0.9072,
    0.9058, 0.9063, 0.9029, 0.9078, 0.9052, 0.9064, 0.9075, 0.9061, 0.9069, 0.9071,
    0.9053, 0.9075, 0.9049, 0.907, 0.9068, 0.9065, 0.9058, 0.9072, 0.9066, 0.908,
    0.9058, 0.9048, 0.906, 0.9094, 0.9066, 0.905, 0.9029, 0.904, 0.904, 0.9077, 0.9044,
    0.9058, 0.9055, 0.9029, 0.9059, 0.9066, 0.9054, 0.9071, 0.9055, 0.9087, 0.9055,
    0.907, 0.9053, 0.9054, 0.9043, 0.9045, 0.9058, 0.9074, 0.9085, 0.9063, 0.9052,
    0.9077, 0.9073, 0.9073, 0.9051, 0.9078, 0.907, 0.9075, 0.9053, 0.9068, 0.9063,
    0.9075, 0.906, 0.906, 0.9036, 0.9066, 0.9058, 0.906, 0.907, 0.9055]
  top5: [0.9965, 0.9968, 0.997, 0.9973, 0.9968, 0.9964, 0.9969, 0.9969, 0.9967, 0.9968,
    0.9968, 0.9966, 0.9971, 0.9967, 0.9971, 0.9969, 0.997, 0.997, 0.9967, 0.9963,
    0.9971, 0.997, 0.9968, 0.9967, 0.9973, 0.9962, 0.9966, 0.997, 0.9969, 0.9974,
    0.9967, 0.9967, 0.9973, 0.997, 0.9972, 0.9971, 0.9971, 0.9967, 0.9966, 0.9965,
    0.9966, 0.9969, 0.9964, 0.997, 0.9969, 0.9968, 0.9965, 0.9974, 0.9967, 0.9968,
    0.9969, 0.9976, 0.997, 0.9971, 0.9967, 0.9971, 0.9962, 0.9967, 0.9971, 0.9967,
    0.9965, 0.997, 0.9971, 0.9969, 0.9972, 0.9971, 0.9968, 0.997, 0.9974, 0.9971,
    0.9972, 0.9966, 0.9968, 0.9973, 0.9966, 0.9972, 0.9972, 0.9962, 0.9968, 0.9975,
    0.9966, 0.9968, 0.9969, 0.9966, 0.9973, 0.9965, 0.997, 0.9972, 0.9969, 0.9962,
    0.9966, 0.9967, 0.9963, 0.9971, 0.9969, 0.9971, 0.9968, 0.9972, 0.9965, 0.9965]
  width: [2.51239674531335, 2.5121339714101993, 2.512349600583667, 2.5122321251916704,
    2.5121764789533563, 2.512101511104516, 2.5119979472720977, 2.5123341432952464,
    2.5125049463322946, 2.512421476974823, 2.5122831342434586, 2.5122143493099864,
    2.5122406267003017, 2.512178024682198, 2.5124763503487166, 2.512467075975664,
    2.5121679774447245, 2.511901339219469, 2.5122437181579858, 2.511886654795469,
    2.512045864866202, 2.5122321251916704, 2.5120906910026215, 2.5123581020922985,
    2.5120072216451503, 2.5117274447247366, 2.512184207597566, 2.5123642850076666,
    2.512099965375674, 2.5120373633575706, 2.511882790473364, 2.5116911200969483,
    2.5120906910026215, 2.5122367623781967, 2.512372013651877, 2.512080643765148,
    2.5121154226640945, 2.512132425681357, 2.5120435462729387, 2.512086053816095,
    2.512279269921353, 2.5117235804026317, 2.511951575406836, 2.511810141217787, 2.511974761339467,
    2.511950029677994, 2.512389789533561, 2.51229163575209, 2.5117042587921055, 2.5121061482910423,
    2.5121401543255675, 2.5119940829499927, 2.5122962729386162, 2.5119647141019934,
    2.512021133204729, 2.5121339714101993, 2.512509583518821, 2.512463211653559, 2.512370467923035,
    2.511851875896523, 2.512315594549142, 2.512316367413563, 2.512152520156304, 2.5121849804619876,
    2.5122158950388287, 2.512144791512094, 2.5123086387693525, 2.5119685784240984,
    2.5125474538754515, 2.512221305089776, 2.5119307080674678, 2.512192709106198,
    2.5120914638670424, 2.5120891452737797, 2.512098419646832, 2.5120961010535687,
    2.5123581020922985, 2.512048183459465, 2.512095328189148, 2.5119183422367315,
    2.5120961010535687, 2.5124863975861897, 2.5122661312261956, 2.5120103131028344,
    2.5121888447840925, 2.5124191583815603, 2.5122066206657765, 2.512098419646832,
    2.5118681060493646, 2.512494899094821, 2.5121432457832515, 2.5120134045605185,
    2.5120535935104122, 2.5120505020527277, 2.512368922194193, 2.511861150269575,
    2.5119979472720977, 2.5122962729386162, 2.5122931814809317, 2.512126242765989]
  wsep: 2.9
- numsep: 1
  top1: [0.9081, 0.9061, 0.9063, 0.9087, 0.9091, 0.9089, 0.9042, 0.9087, 0.9027, 0.9102,
    0.9066, 0.908, 0.9002, 0.9096, 0.9083, 0.9072, 0.9026, 0.906, 0.9064, 0.9088,
    0.9106, 0.9055, 0.9052, 0.9074, 0.9061, 0.9082, 0.9092, 0.9087, 0.9061, 0.9079,
    0.9039, 0.91, 0.9065, 0.9048, 0.9064, 0.9087, 0.9063, 0.9083, 0.9082, 0.9093,
    0.9076, 0.9049, 0.9086, 0.9081, 0.9099, 0.9086, 0.9091, 0.9058, 0.9091, 0.9061,
    0.9076, 0.9081, 0.9079, 0.9072, 0.9061, 0.904, 0.9085, 0.9044, 0.9064, 0.9059,
    0.9079, 0.9059, 0.9067, 0.9095, 0.9086, 0.9061, 0.9048, 0.9063, 0.9075, 0.9054,
    0.9079, 0.9078, 0.9088, 0.9063, 0.9104, 0.9079, 0.9064, 0.9028, 0.9066, 0.9087,
    0.9088, 0.9055, 0.9086, 0.9073, 0.9084, 0.9086, 0.9054, 0.906, 0.9086, 0.9081,
    0.9067, 0.9088, 0.9075, 0.906, 0.9097, 0.908, 0.9079, 0.9067, 0.9073, 0.9071]
  top5: [0.997, 0.9967, 0.997, 0.9968, 0.9967, 0.9973, 0.9962, 0.9967, 0.996, 0.9968,
    0.9969, 0.9974, 0.9963, 0.9966, 0.9966, 0.9968, 0.997, 0.9958, 0.9961, 0.9969,
    0.9973, 0.9974, 0.9979, 0.997, 0.9965, 0.9965, 0.9968, 0.9971, 0.997, 0.9965,
    0.9969, 0.9965, 0.9963, 0.9971, 0.9967, 0.9966, 0.9975, 0.9972, 0.9969, 0.9965,
    0.9962, 0.9971, 0.9971, 0.9971, 0.9971, 0.9969, 0.9968, 0.9968, 0.9963, 0.9963,
    0.9967, 0.9968, 0.9969, 0.9966, 0.9971, 0.9972, 0.9966, 0.997, 0.9975, 0.9964,
    0.9968, 0.9967, 0.9966, 0.9971, 0.9964, 0.9973, 0.9964, 0.9963, 0.9974, 0.9963,
    0.9973, 0.9968, 0.9975, 0.9969, 0.9966, 0.9964, 0.9975, 0.9971, 0.9965, 0.9965,
    0.997, 0.9963, 0.9968, 0.9962, 0.9965, 0.9971, 0.9966, 0.9966, 0.9969, 0.9971,
    0.9972, 0.9964, 0.9971, 0.9966, 0.9966, 0.9958, 0.9961, 0.9966, 0.9969, 0.9971]
  width: [2.5130629544442797, 2.5128952428649156, 2.512970983578177, 2.5129130187465996,
    2.512899107187021, 2.5129114730177573, 2.513102370529752, 2.513066045901964, 2.512857372508285,
    2.5127460800316563, 2.5127654016421825, 2.512998033832913, 2.513029721274175,
    2.5129439333234407, 2.5126208759954496, 2.512589188554187, 2.5129640277983873,
    2.5129725293070186, 2.5127383513874464, 2.5131603353613294, 2.512976393629124,
    2.512950116238809, 2.513192022802592, 2.512954753425335, 2.512860463965969, 2.512977939357966,
    2.5127924518969182, 2.5130374499183854, 2.512930794628283, 2.512758445862393,
    2.512712846861552, 2.512998806697334, 2.5129431604590198, 2.51287592125439, 2.5125057191967155,
    2.5127924518969182, 2.512906835831231, 2.513130193648909, 2.5127939976257605,
    2.513215981599644, 2.513001125290597, 2.512776994608498, 2.5128944700004947, 2.5130359041895436,
    2.512982576544492, 2.5128195021516544, 2.5130583172577534, 2.5128218207449176,
    2.5126981624375526, 2.5129423875945984, 2.5129477976455457, 2.5130134911213333,
    2.513041314240491, 2.5128712840678635, 2.5129114730177573, 2.5128836498986002,
    2.5129199745263886, 2.5129648006628087, 2.512948570509967, 2.5128620096948113,
    2.512954753425335, 2.5128689654746004, 2.512776994608498, 2.5128906056783893,
    2.5129045172379683, 2.5129346589503885, 2.51295088910323, 2.5129354318148094,
    2.5130845946480687, 2.512688115200079, 2.5131386951575405, 2.513195114260276,
    2.5127746760152347, 2.5128148649651285, 2.513146423801751, 2.512887514220705,
    2.512946251916704, 2.512773903150814, 2.5131781112430134, 2.5127994076767077,
    2.513049042884701, 2.5126749765049214, 2.5130158097145965, 2.513267763515853,
    2.5128620096948113, 2.5130189011722806, 2.512909154424494, 2.512954753425335,
    2.512945479052283, 2.5128983343225997, 2.5130668187663847, 2.5128187292872335,
    2.51299571523965, 2.5128403694910224, 2.5131966599891182, 2.512617784537765, 2.5128975614581788,
    2.5129168830687045, 2.5129841222733345, 2.512848098135233]
  wsep: 3.0
- numsep: 1
  top1: [0.9063, 0.9075, 0.9078, 0.9083, 0.9065, 0.9069, 0.9065, 0.9109, 0.9091, 0.9076,
    0.9089, 0.9051, 0.9074, 0.9046, 0.9069, 0.9084, 0.9041, 0.907, 0.9085, 0.9092,
    0.9093, 0.908, 0.9092, 0.9082, 0.9092, 0.9066, 0.9085, 0.9075, 0.9064, 0.9096,
    0.9086, 0.9052, 0.9091, 0.9021, 0.9073, 0.9073, 0.907, 0.9029, 0.9047, 0.9095,
    0.9065, 0.9076, 0.9089, 0.9079, 0.9067, 0.9093, 0.9041, 0.899, 0.9032, 0.9091,
    0.9101, 0.9076, 0.9104, 0.9085, 0.9073, 0.9094, 0.9062, 0.904, 0.909, 0.9083,
    0.907, 0.9039, 0.9099, 0.9067, 0.906, 0.9116, 0.9076, 0.9069, 0.9083, 0.9078,
    0.9101, 0.9045, 0.9061, 0.9112, 0.9089, 0.9075, 0.9089, 0.9075, 0.907, 0.9049,
    0.9057, 0.9056, 0.9063, 0.908, 0.9069, 0.9013, 0.9087, 0.9057, 0.9084, 0.9071,
    0.9073, 0.907, 0.9073, 0.9086, 0.9085, 0.9072, 0.9089, 0.9082, 0.9064, 0.9078]
  top5: [0.9967, 0.9967, 0.9966, 0.9968, 0.9968, 0.997, 0.9974, 0.9967, 0.9968, 0.9964,
    0.9968, 0.9966, 0.9966, 0.9966, 0.9971, 0.9965, 0.9967, 0.997, 0.9971, 0.9966,
    0.9975, 0.9976, 0.9967, 0.9969, 0.9967, 0.9971, 0.9966, 0.9971, 0.9965, 0.9972,
    0.9963, 0.9962, 0.9966, 0.997, 0.9971, 0.9969, 0.9963, 0.9966, 0.9965, 0.9966,
    0.9968, 0.997, 0.9969, 0.9969, 0.997, 0.9969, 0.9969, 0.9969, 0.9969, 0.9965,
    0.9975, 0.9959, 0.9967, 0.9968, 0.9969, 0.9967, 0.9965, 0.9968, 0.9969, 0.9972,
    0.9964, 0.9964, 0.9967, 0.9973, 0.9968, 0.9969, 0.997, 0.997, 0.9969, 0.9971,
    0.9962, 0.9968, 0.9976, 0.9971, 0.9964, 0.9971, 0.9974, 0.9973, 0.997, 0.9963,
    0.9965, 0.9966, 0.9971, 0.9965, 0.9972, 0.9963, 0.9969, 0.9978, 0.9965, 0.9968,
    0.9966, 0.997, 0.9971, 0.9965, 0.9972, 0.9971, 0.997, 0.996, 0.9963, 0.9972]
  width: [2.5128689654746004, 2.513020446901123, 2.512970983578177, 2.51283882376218,
    2.5131773383785925, 2.512831867982391, 2.513045178562596, 2.5128658740169163,
    2.512730622743236, 2.513274719295642, 2.5131046891230153, 2.5127970890834446,
    2.513241486125538, 2.5133048610080624, 2.51311550922491, 2.5129717564425977, 2.512678840827027,
    2.5128712840678635, 2.5128929242716525, 2.5130103996636493, 2.513050588613543,
    2.512933886085967, 2.513004216748281, 2.5129539805609142, 2.512850416728496, 2.5129207473908095,
    2.5130096267992283, 2.5131255564623833, 2.513073001681753, 2.5130420871049117,
    2.5127762217440766, 2.512826457931444, 2.5128488709996537, 2.513049815749122,
    2.5128032719988127, 2.513001898155018, 2.512881331305337, 2.5126896609289213,
    2.513076093139437, 2.5128913785428106, 2.5129601634762824, 2.512953207696493,
    2.513072228817332, 2.5128643282880745, 2.512712073997131, 2.5130366770539645,
    2.5127924518969182, 2.5128952428649156, 2.5130304941385964, 2.512825685067023,
    2.512827230795865, 2.5129470247811247, 2.512835732304496, 2.5130637273087006,
    2.5132762650244844, 2.513041314240491, 2.5124593473314536, 2.513043632833754,
    2.512925384577336, 2.5129470247811247, 2.512764628777761, 2.512781631795024, 2.5129879865954394,
    2.512727531285552, 2.513166518276698, 2.5132608077360636, 2.513072228817332, 2.512854281050601,
    2.5128249122026016, 2.5130590901221743, 2.51275612726913, 2.5128867413562843,
    2.5128403694910224, 2.5129447061878616, 2.513339639907009, 2.513025084087649,
    2.5129114730177573, 2.5132948137705893, 2.512961709205124, 2.5130575443933325,
    2.512970983578177, 2.512905290102389, 2.512544362417767, 2.513020446901123, 2.512885195627442,
    2.512678840827027, 2.513164199683435, 2.512924611712915, 2.5130923232922786, 2.512974847900282,
    2.5128643282880745, 2.512887514220705, 2.512950116238809, 2.5129099272889155,
    2.5129354318148094, 2.5130343584607013, 2.512805590592076, 2.5131325122421724,
    2.5128171835583912, 2.5128365051689174]
  wsep: 3.1
- numsep: 1
  top1: [0.9074, 0.9046, 0.9088, 0.9091, 0.9072, 0.9067, 0.9076, 0.9087, 0.9075, 0.9062,
    0.9084, 0.9042, 0.9091, 0.9063, 0.9091, 0.907, 0.9069, 0.9055, 0.9058, 0.9091,
    0.9097, 0.9068, 0.9058, 0.9063, 0.9076, 0.9085, 0.9088, 0.9094, 0.9074, 0.9075,
    0.9058, 0.9086, 0.9099, 0.9093, 0.9046, 0.9101, 0.9059, 0.9067, 0.9077, 0.9087,
    0.9069, 0.9093, 0.9096, 0.9068, 0.9073, 0.8983, 0.9046, 0.9089, 0.9049, 0.9069,
    0.9058, 0.9087, 0.9079, 0.9063, 0.9052, 0.9054, 0.9024, 0.9099, 0.9087, 0.9088,
    0.9051, 0.9069, 0.9082, 0.9007, 0.9045, 0.9084, 0.9074, 0.9043, 0.9051, 0.9089,
    0.9022, 0.9079, 0.9078, 0.9099, 0.9088, 0.9087, 0.9059, 0.9092, 0.907, 0.9063,
    0.9066, 0.9047, 0.9086, 0.9073, 0.9098, 0.9015, 0.9096, 0.906, 0.9076, 0.905,
    0.908, 0.9082, 0.9078, 0.9092, 0.907, 0.9052, 0.911, 0.907, 0.9095, 0.9089]
  top5: [0.9967, 0.9968, 0.9966, 0.9967, 0.997, 0.997, 0.9968, 0.9972, 0.9967, 0.997,
    0.9964, 0.9961, 0.9969, 0.9975, 0.997, 0.9976, 0.9968, 0.9967, 0.9966, 0.997,
    0.9971, 0.9972, 0.9969, 0.9966, 0.9968, 0.9967, 0.9971, 0.9964, 0.9968, 0.9967,
    0.9965, 0.9965, 0.9968, 0.9972, 0.9965, 0.9972, 0.9971, 0.9975, 0.9969, 0.997,
    0.9974, 0.9968, 0.9966, 0.9973, 0.9969, 0.9962, 0.9965, 0.996, 0.9967, 0.9971,
    0.9966, 0.9975, 0.996, 0.9964, 0.9972, 0.9964, 0.9969, 0.9968, 0.9967, 0.997,
    0.9964, 0.9969, 0.9965, 0.9966, 0.9963, 0.9967, 0.9975, 0.997, 0.9968, 0.9964,
    0.9967, 0.9969, 0.9965, 0.9969, 0.9966, 0.9972, 0.9966, 0.9973, 0.9973, 0.9977,
    0.9966, 0.9976, 0.9963, 0.997, 0.9968, 0.9967, 0.9967, 0.9971, 0.9964, 0.9973,
    0.9965, 0.9972, 0.9962, 0.9961, 0.9968, 0.9968, 0.9966, 0.9972, 0.9965, 0.9971]
  width: [2.5131356036998564, 2.512885195627442, 2.513077638868279, 2.512918428797547,
    2.5126247403175546, 2.513045178562596, 2.512777767472919, 2.512976393629124, 2.512798634812287,
    2.5129346589503885, 2.512930021763862, 2.5129470247811247, 2.5131286479200674,
    2.5127383513874464, 2.513118600682594, 2.512735259929762, 2.513271627837958, 2.5130134911213333,
    2.5132538519562746, 2.5130127182569124, 2.512885195627442, 2.513217527328486,
    2.51319820571796, 2.5130884589701736, 2.5127932247613396, 2.512854281050601, 2.5126749765049214,
    2.512637106148291, 2.513068364495227, 2.513054452935648, 2.513188158480487, 2.5132275745659594,
    2.512953207696493, 2.513290176584063, 2.5129810308156504, 2.51285350818618, 2.5129903051887026,
    2.51285350818618, 2.5128627825592322, 2.5128674197457586, 2.5129787122223872,
    2.51321289014196, 2.5130142639857547, 2.512925384577336, 2.5129014257802837, 2.5127715845575507,
    2.5127947704901814, 2.5129841222733345, 2.512933886085967, 2.512877466983232,
    2.5127932247613396, 2.5128210478804966, 2.5126927523866054, 2.5125041734678737,
    2.5128952428649156, 2.5128171835583912, 2.5125953714695552, 2.512654109165554,
    2.513152606717119, 2.5128001805411286, 2.5132036157689073, 2.512878239847653,
    2.513028948409754, 2.5133249554830095, 2.5129192016619677, 2.5128365051689174,
    2.513044405698175, 2.512737578523025, 2.5128658740169163, 2.5129153373398623,
    2.512983349408913, 2.5128133192362863, 2.5128442338131274, 2.5131039162585944,
    2.512970210713756, 2.512850416728496, 2.5128913785428106, 2.512903744373547, 2.513081503190384,
    2.51265101770787, 2.5129431604590198, 2.5131124177672257, 2.512852735321759, 2.512854281050601,
    2.51295088910323, 2.512835732304496, 2.512923838848494, 2.512921520255231, 2.513041314240491,
    2.5129818036800713, 2.5128403694910224, 2.513234530345749, 2.5131077805806994,
    2.5127661745066034, 2.5129385232724935, 2.5130119453924915, 2.5131386951575405,
    2.5128094549141813, 2.5127391242518673, 2.5130598629865952]
  wsep: 3.2
- numsep: 1
  top1: [0.9069, 0.9061, 0.9098, 0.9087, 0.907, 0.9059, 0.9075, 0.9096, 0.9049, 0.9082,
    0.9033, 0.9037, 0.9057, 0.906, 0.9077, 0.9092, 0.9081, 0.9062, 0.907, 0.906, 0.9107,
    0.899, 0.906, 0.907, 0.9054, 0.9086, 0.9075, 0.9088, 0.9081, 0.9071, 0.9077, 0.9042,
    0.9066, 0.9047, 0.9088, 0.9093, 0.9075, 0.9079, 0.9037, 0.9085, 0.9088, 0.906,
    0.9059, 0.9058, 0.9083, 0.9063, 0.9076, 0.9068, 0.9095, 0.9075, 0.9084, 0.9061,
    0.9079, 0.9034, 0.9089, 0.9069, 0.9095, 0.9066, 0.9095, 0.9079, 0.9084, 0.9108,
    0.9078, 0.907, 0.904, 0.9065, 0.909, 0.9079, 0.9073, 0.9075, 0.9066, 0.9048, 0.9052,
    0.9074, 0.9059, 0.9094, 0.9059, 0.9075, 0.9031, 0.9082, 0.9084, 0.906, 0.9065,
    0.9038, 0.9087, 0.9063, 0.9083, 0.9092, 0.907, 0.9047, 0.9051, 0.9084, 0.9053,
    0.9082, 0.9054, 0.9063, 0.9063, 0.9078, 0.9084, 0.9078]
  top5: [0.9972, 0.9965, 0.997, 0.9964, 0.9966, 0.9966, 0.9966, 0.9964, 0.997, 0.9967,
    0.997, 0.9963, 0.9973, 0.997, 0.997, 0.9971, 0.997, 0.9971, 0.9962, 0.9966, 0.9967,
    0.9965, 0.9971, 0.9969, 0.9971, 0.9969, 0.9966, 0.997, 0.9968, 0.9971, 0.9965,
    0.997, 0.9972, 0.9969, 0.9967, 0.9971, 0.997, 0.997, 0.9965, 0.9965, 0.996, 0.9964,
    0.9963, 0.9963, 0.9967, 0.9963, 0.9968, 0.9971, 0.9967, 0.9969, 0.9968, 0.9971,
    0.9969, 0.9971, 0.9972, 0.9971, 0.9968, 0.9967, 0.9968, 0.9969, 0.9966, 0.9968,
    0.9963, 0.9969, 0.9965, 0.9969, 0.9963, 0.9971, 0.9965, 0.997, 0.9965, 0.9965,
    0.9966, 0.9974, 0.997, 0.9967, 0.9963, 0.9965, 0.9964, 0.9968, 0.9966, 0.9973,
    0.9968, 0.997, 0.997, 0.997, 0.9973, 0.9966, 0.9974, 0.9969, 0.9967, 0.9967, 0.9959,
    0.9964, 0.9969, 0.9964, 0.9969, 0.9964, 0.9968, 0.9972]
  width: [2.5127754488796556, 2.5128643282880745, 2.5127762217440766, 2.5134532509769008,
    2.513198978582381, 2.512852735321759, 2.5130645001731216, 2.5129539805609142,
    2.5133496871444825, 2.512539725231241, 2.513264672058169, 2.5130397685116486,
    2.513043632833754, 2.513075320275016, 2.512918428797547, 2.513387557501113, 2.513096960478805,
    2.5125227222139785, 2.512758445862393, 2.5128156378295494, 2.5131541524459613,
    2.513130193648909, 2.51299571523965, 2.512899107187021, 2.512694298115447, 2.5127414428451305,
    2.512707436810605, 2.513052907206806, 2.5127661745066034, 2.5127198026413415,
    2.5128983343225997, 2.5132283474303803, 2.5127460800316563, 2.5128975614581788,
    2.512657200623238, 2.5128643282880745, 2.5130212197655437, 2.5127654016421825,
    2.5128890599495475, 2.513200524311223, 2.5128225936093385, 2.5129153373398623,
    2.5129346589503885, 2.513049042884701, 2.5127878147103924, 2.5127715845575507,
    2.5128341865756543, 2.5130521343423853, 2.513028948409754, 2.5128689654746004,
    2.513004216748281, 2.5127878147103924, 2.5128681926101795, 2.512654109165554,
    2.5129354318148094, 2.512642516199238, 2.513213663006381, 2.5131533795815404,
    2.512887514220705, 2.5128001805411286, 2.513043632833754, 2.5129640277983873,
    2.5125984629272393, 2.512881331305337, 2.5131502881238563, 2.5130057624771234,
    2.5129076086956523, 2.5128426880842856, 2.5130343584607013, 2.5131263293268042,
    2.5128411423554433, 2.512789360439234, 2.513217527328486, 2.5129678921204928,
    2.513073001681753, 2.5132283474303803, 2.51312323786912, 2.5132074800910127, 2.5128960157293365,
    2.5130312670030173, 2.512755354404709, 2.512896788593758, 2.5127932247613396,
    2.5127955433546028, 2.5130103996636493, 2.5130675916308056, 2.512930021763862,
    2.513192795667013, 2.512951661967651, 2.5131162820893307, 2.5130158097145965,
    2.5132855393975366, 2.5132152087352226, 2.512708982539447, 2.5129787122223872,
    2.5128365051689174, 2.5130374499183854, 2.512762310184498, 2.513102370529752,
    2.5128643282880745]
  wsep: 3.3
- numsep: 1
  top1: [0.9038, 0.9075, 0.9051, 0.9082, 0.9054, 0.9067, 0.9077, 0.9084, 0.9077, 0.9089,
    0.9077, 0.906, 0.9052, 0.9071, 0.9059, 0.9076, 0.9099, 0.9009, 0.9065, 0.907,
    0.9057, 0.9089, 0.9084, 0.9068, 0.9052, 0.9045, 0.9065, 0.9065, 0.9094, 0.9046,
    0.9083, 0.9063, 0.9073, 0.9074, 0.9063, 0.9097, 0.9082, 0.9061, 0.906, 0.9054,
    0.9063, 0.906, 0.9056, 0.9092, 0.9052, 0.9078, 0.9076, 0.9054, 0.9102, 0.9072,
    0.9036, 0.9104, 0.9081, 0.9028, 0.9053, 0.9088, 0.9062, 0.9079, 0.9043, 0.9056,
    0.9072, 0.9062, 0.9077, 0.9027, 0.9087, 0.9071, 0.907, 0.9068, 0.9053, 0.9085,
    0.9076, 0.9063, 0.9054, 0.9036, 0.9079, 0.9073, 0.9056, 0.9063, 0.9072, 0.905,
    0.9068, 0.9098, 0.9073, 0.909, 0.9034, 0.9049, 0.9088, 0.9042, 0.9061, 0.9089,
    0.9076, 0.9093, 0.9081, 0.9083, 0.9059, 0.9075, 0.9092, 0.9091, 0.9081, 0.9085]
  top5: [0.9971, 0.9967, 0.9964, 0.997, 0.997, 0.9971, 0.9968, 0.9966, 0.9972, 0.9961,
    0.9966, 0.9965, 0.9964, 0.9967, 0.9966, 0.9971, 0.9967, 0.9965, 0.9967, 0.9966,
    0.9968, 0.9969, 0.9973, 0.9965, 0.9974, 0.9968, 0.9966, 0.9964, 0.9964, 0.9962,
    0.9965, 0.9969, 0.9965, 0.9971, 0.9965, 0.9965, 0.9963, 0.9966, 0.9976, 0.9972,
    0.9965, 0.9967, 0.9971, 0.9966, 0.9966, 0.9965, 0.9967, 0.9967, 0.9968, 0.9968,
    0.9972, 0.9968, 0.997, 0.9964, 0.9969, 0.9968, 0.9967, 0.997, 0.9967, 0.9963,
    0.9966, 0.997, 0.9966, 0.9964, 0.9968, 0.9966, 0.9972, 0.9972, 0.9972, 0.997,
    0.9964, 0.9971, 0.9965, 0.9968, 0.997, 0.9963, 0.9969, 0.9974, 0.9969, 0.9975,
    0.9959, 0.9975, 0.9972, 0.9972, 0.9973, 0.9966, 0.9967, 0.9968, 0.9967, 0.9966,
    0.9963, 0.9966, 0.9964, 0.9965, 0.997, 0.9971, 0.9971, 0.9966, 0.9966, 0.9967]
  width: [2.512860463965969, 2.512825685067023, 2.5127939976257605, 2.512977939357966,
    2.5131556981748036, 2.513019674036702, 2.513000352426176, 2.513021992629965, 2.513176565514171,
    2.5131046891230153, 2.513095414749963, 2.512882104169758, 2.5127244398278674,
    2.512950116238809, 2.512893697136074, 2.512762310184498, 2.5128001805411286, 2.5128148649651285,
    2.513311043923431, 2.512882104169758, 2.5129562991541774, 2.5127437614383936,
    2.5130652730375425, 2.51285350818618, 2.5128658740169163, 2.5131124177672257,
    2.5129392961369144, 2.5130150368501756, 2.5128581453727064, 2.5129717564425977,
    2.5128913785428106, 2.5129423875945984, 2.5127638559133403, 2.513219845921749,
    2.5129207473908095, 2.512998033832913, 2.5129385232724935, 2.513151833852698,
    2.51282336647376, 2.5127290770143937, 2.5128249122026016, 2.512783177523866, 2.5129810308156504,
    2.5130621815798584, 2.51292847603502, 2.512930021763862, 2.513028948409754, 2.5127252126922888,
    2.5133751916703764, 2.5129416147301775, 2.5128488709996537, 2.513049815749122,
    2.5126935252510263, 2.512752262947025, 2.513308725330168, 2.5131356036998564,
    2.512855053915022, 2.513068364495227, 2.5128658740169163, 2.512779313201761, 2.5129199745263886,
    2.5132368489390116, 2.5128898328139684, 2.5129678921204928, 2.5129222931196518,
    2.513174246920908, 2.5127638559133403, 2.5129137916110205, 2.5131371494286987,
    2.5128898328139684, 2.512848098135233, 2.51283109511797, 2.5128202750160757, 2.5131162820893307,
    2.512852735321759, 2.512564456892714, 2.512884422763021, 2.5127963162190237, 2.5128651011524954,
    2.512885195627442, 2.512562138299451, 2.5131441052084877, 2.5129408418657566,
    2.5130088539348074, 2.5130382227828068, 2.512863555423653, 2.5129624820695455,
    2.512708982539447, 2.51319820571796, 2.513071455952911, 2.5130668187663847, 2.513020446901123,
    2.5128164106939703, 2.5128681926101795, 2.512879785576495, 2.5127878147103924,
    2.5126742036405005, 2.5129377504080725, 2.512740669980709, 2.512694298115447]
  wsep: 3.4
- numsep: 0
  top1: [0.9092, 0.9076, 0.9074, 0.9069, 0.9089, 0.9062, 0.9069, 0.9096, 0.91, 0.9072,
    0.9064, 0.9058, 0.906, 0.9045, 0.9053, 0.9099, 0.9051, 0.9063, 0.9095, 0.905,
    0.9075, 0.9073, 0.9086, 0.9058, 0.905, 0.9064, 0.9068, 0.9074, 0.9065, 0.903,
    0.9068, 0.9084, 0.9083, 0.9078, 0.9073, 0.9059, 0.9072, 0.9085, 0.9067, 0.9082,
    0.9046, 0.9051, 0.9061, 0.9041, 0.9058, 0.907, 0.9053, 0.9063, 0.9036, 0.9083,
    0.9046, 0.9053, 0.9096, 0.9062, 0.9076, 0.9072, 0.9092, 0.9036, 0.9057, 0.9073,
    0.9063, 0.9086, 0.908, 0.9063, 0.9057, 0.9101, 0.9075, 0.9076, 0.9076, 0.9084,
    0.9085, 0.907, 0.905, 0.9066, 0.9051, 0.9089, 0.9048, 0.9026, 0.9087, 0.9059,
    0.9068, 0.9065, 0.907, 0.9075, 0.9042, 0.9103, 0.9073, 0.9071, 0.9062, 0.9053,
    0.9061, 0.9046, 0.9076, 0.9053, 0.9048, 0.9076, 0.9077, 0.9042, 0.9069, 0.9065]
  top5: [0.9971, 0.997, 0.9967, 0.9969, 0.9965, 0.9968, 0.9968, 0.9965, 0.9966, 0.9973,
    0.9966, 0.9969, 0.997, 0.9975, 0.9964, 0.9964, 0.9968, 0.9967, 0.9969, 0.9972,
    0.9966, 0.9961, 0.9966, 0.9967, 0.9966, 0.9963, 0.9969, 0.9966, 0.9966, 0.9965,
    0.9962, 0.9969, 0.9965, 0.9966, 0.9975, 0.9969, 0.9973, 0.9971, 0.997, 0.9963,
    0.9961, 0.9965, 0.997, 0.9972, 0.9965, 0.9973, 0.9969, 0.9964, 0.9966, 0.9966,
    0.9967, 0.9971, 0.9969, 0.9971, 0.9962, 0.9968, 0.9967, 0.9955, 0.9969, 0.9957,
    0.9959, 0.9965, 0.9966, 0.997, 0.9966, 0.9967, 0.9966, 0.9964, 0.9966, 0.9966,
    0.9966, 0.9972, 0.9969, 0.9963, 0.9963, 0.9968, 0.9967, 0.9958, 0.9963, 0.996,
    0.9968, 0.9967, 0.997, 0.9966, 0.9969, 0.9965, 0.9966, 0.9968, 0.9969, 0.9966,
    0.9965, 0.997, 0.9968, 0.9974, 0.9963, 0.9964, 0.997, 0.9965, 0.9968, 0.9964]
  width: [2.5131286479200674, 2.513077638868279, 2.512918428797547, 2.5130923232922786,
    2.5130706830884897, 2.51333268412722, 2.513099279072068, 2.513021992629965, 2.5128906056783893,
    2.5131286479200674, 2.513147196666172, 2.513051361477964, 2.5131046891230153,
    2.513139468021962, 2.5128341865756543, 2.5131131906316466, 2.5130552258000693,
    2.513001898155018, 2.513056771528911, 2.5131580167680663, 2.513293268041747, 2.513154925310382,
    2.5128743755255476, 2.513004216748281, 2.513056771528911, 2.5130420871049117,
    2.5133025424147992, 2.512925384577336, 2.513240713261117, 2.5128689654746004,
    2.513069910224069, 2.513026629816491, 2.5131997514468023, 2.513239940396696, 2.5131162820893307,
    2.512949343374388, 2.5129725293070186, 2.5130420871049117, 2.5128032719988127,
    2.513054452935648, 2.51321289014196, 2.5129640277983873, 2.5128859684918634, 2.5132082529554336,
    2.51321289014196, 2.5131263293268042, 2.5131108720383835, 2.512756900133551, 2.5127970890834446,
    2.5130706830884897, 2.5129926237819658, 2.513007308205965, 2.5131255564623833,
    2.513226028837117, 2.513219073057328, 2.5129199745263886, 2.5131587896324876,
    2.512902971509126, 2.513245350447643, 2.513074547410595, 2.5128975614581788, 2.5125822327743976,
    2.513051361477964, 2.5131657454122767, 2.5133272740762727, 2.5130869132413314,
    2.512789360439234, 2.513433929366375, 2.5129385232724935, 2.5130869132413314,
    2.5127932247613396, 2.5128249122026016, 2.513053680071227, 2.5128890599495475,
    2.513022765494386, 2.5130459514270167, 2.5127638559133403, 2.5129377504080725,
    2.512855826779443, 2.5131788841074343, 2.512974847900282, 2.513008081070386, 2.5129694378493346,
    2.5127885875748133, 2.5128372780333383, 2.513274719295642, 2.512756900133551,
    2.5129416147301775, 2.5127174840480784, 2.513144878072909, 2.513195887124697,
    2.5129725293070186, 2.5130598629865952, 2.513008081070386, 2.5128341865756543,
    2.51297330217144, 2.5129176559331254, 2.5129083815600732, 2.512881331305337, 2.512925384577336]
  wsep: 3.5

